On the Impact of Optimal Modulation and FEC Overhead on Future Optical Networks

The potential of optimum selection of modulation and forward error correction (FEC) overhead (OH) in future transparent nonlinear optical mesh networks is studied from an information theory perspective. Different network topologies are studied as well as both ideal soft-decision (SD) and hard-decision (HD) FEC based on demap-and-decode (bit-wise) receivers. When compared to the de-facto QPSK with 7% OH, our results show large gains in network throughput. When compared to SD-FEC, HD-FEC is shown to cause network throughput losses of 12%, 15%, and 20% for a country, continental, and global network topology, respectively. Furthermore, it is shown that most of the theoretically possible gains can be achieved by using one modulation format and only two OHs. This is in contrast to the infinite number of OHs required in the ideal case. The obtained optimal OHs are between 5% and 80%, which highlights the potential advantage of using FEC with high OHs.

==> AWGN_HD.dat <==
-10.00     0.28     
-9.97     0.28     
-9.95     0.28     
-9.93     0.28     
-9.90     0.28     
-9.88     0.28     
-9.85     0.28     
-9.82     0.29     
-9.80     0.29     
-9.78     0.29     
-9.75     0.29     
-9.72     0.29     
-9.70     0.29     
-9.68     0.30     
-9.65     0.30     
-9.62     0.30     
-9.60     0.30     
-9.57     0.30     
-9.55     0.30     
-9.53     0.31     
-9.50     0.31     
-9.47     0.31     
-9.45     0.31     
-9.43     0.31     
-9.40     0.31     
-9.38     0.32     
-9.35     0.32     
-9.32     0.32     
-9.30     0.32     
-9.28     0.32     
-9.25     0.32     
-9.22     0.33     
-9.20     0.33     
-9.18     0.33     
-9.15     0.33     
-9.12     0.33     
-9.10     0.33     
-9.07     0.34     
-9.05     0.34     
-9.03     0.34     
-9.00     0.34     
-8.97     0.34     
-8.95     0.35     
-8.93     0.35     
-8.90     0.35     
-8.88     0.35     
-8.85     0.35     
-8.82     0.36     
-8.80     0.36     
-8.78     0.36     
-8.75     0.36     
-8.72     0.36     
-8.70     0.37     
-8.68     0.37     
-8.65     0.37     
-8.62     0.37     
-8.60     0.37     
-8.57     0.38     
-8.55     0.38     
-8.53     0.38     
-8.50     0.38     
-8.47     0.38     
-8.45     0.39     
-8.43     0.39     
-8.40     0.39     
-8.38     0.39     
-8.35     0.39     
-8.32     0.40     
-8.30     0.40     
-8.28     0.40     
-8.25     0.40     
-8.22     0.40     
-8.20     0.41     
-8.18     0.41     
-8.15     0.41     
-8.12     0.41     
-8.10     0.42     
-8.07     0.42     
-8.05     0.42     
-8.03     0.42     
-8.00     0.42     
-7.97     0.43     
-7.95     0.43     
-7.92     0.43     
-7.90     0.43     
-7.88     0.44     
-7.85     0.44     
-7.82     0.44     
-7.80     0.44     
-7.78     0.45     
-7.75     0.45     
-7.72     0.45     
-7.70     0.45     
-7.67     0.46     
-7.65     0.46     
-7.62     0.46     
-7.60     0.46     
-7.57     0.46     
-7.55     0.47     
-7.53     0.47     
-7.50     0.47     
-7.47     0.47     
-7.45     0.48     
-7.42     0.48     
-7.40     0.48     
-7.38     0.48     
-7.35     0.49     
-7.32     0.49     
-7.30     0.49     
-7.28     0.50     
-7.25     0.50     
-7.22     0.50     
-7.20     0.50     
-7.17     0.51     
-7.15     0.51     
-7.12     0.51     
-7.10     0.51     
-7.07     0.52     
-7.05     0.52     
-7.03     0.52     
-7.00     0.52     
-6.97     0.53     
-6.95     0.53     
-6.92     0.53     
-6.90     0.54     
-6.88     0.54     
-6.85     0.54     
-6.82     0.54     
-6.80     0.55     
-6.78     0.55     
-6.75     0.55     
-6.72     0.56     
-6.70     0.56     
-6.67     0.56     
-6.65     0.56     
-6.62     0.57     
-6.60     0.57     
-6.57     0.57     
-6.55     0.58     
-6.53     0.58     
-6.50     0.58     
-6.47     0.59     
-6.45     0.59     
-6.42     0.59     
-6.40     0.60     
-6.38     0.60     
-6.35     0.60     
-6.32     0.60     
-6.30     0.61     
-6.28     0.61     
-6.25     0.61     
-6.22     0.62     
-6.20     0.62     
-6.17     0.62     
-6.15     0.63     
-6.12     0.63     
-6.10     0.63     
-6.07     0.64     
-6.05     0.64     
-6.03     0.64     
-6.00     0.65     
-5.97     0.65     
-5.95     0.65     
-5.92     0.66     
-5.90     0.66     
-5.88     0.66     
-5.85     0.67     
-5.83     0.67     
-5.80     0.67     
-5.78     0.68     
-5.75     0.68     
-5.72     0.68     
-5.70     0.69     
-5.67     0.69     
-5.65     0.69     
-5.62     0.70     
-5.60     0.70     
-5.58     0.71     
-5.55     0.71     
-5.52     0.71     
-5.50     0.72     
-5.47     0.72     
-5.45     0.72     
-5.42     0.73     
-5.40     0.73     
-5.38     0.73     
-5.35     0.74     
-5.33     0.74     
-5.30     0.75     
-5.27     0.75     
-5.25     0.75     
-5.22     0.76     
-5.20     0.76     
-5.17     0.77     
-5.15     0.77     
-5.12     0.77     
-5.10     0.78     
-5.08     0.78     
-5.05     0.78     
-5.02     0.79     
-5.00     0.79     
-4.97     0.80     
-4.95     0.80     
-4.92     0.80     
-4.90     0.81     
-4.88     0.81     
-4.85     0.82     
-4.83     0.82     
-4.80     0.83     
-4.77     0.83     
-4.75     0.83     
-4.72     0.84     
-4.70     0.84     
-4.67     0.85     
-4.65     0.85     
-4.62     0.85     
-4.60     0.86     
-4.58     0.86     
-4.55     0.87     
-4.52     0.87     
-4.50     0.88     
-4.47     0.88     
-4.45     0.88     
-4.42     0.89     
-4.40     0.89     
-4.38     0.90     
-4.35     0.90     
-4.33     0.91     
-4.30     0.91     
-4.27     0.92     
-4.25     0.92     
-4.22     0.93     
-4.20     0.93     
-4.17     0.93     
-4.15     0.94     
-4.12     0.94     
-4.10     0.95     
-4.08     0.95     
-4.05     0.96     
-4.02     0.96     
-4.00     0.97     
-3.97     0.97     
-3.95     0.98     
-3.92     0.98     
-3.90     0.99     
-3.88     0.99     
-3.85     1.00     
-3.83     1.00     
-3.80     1.01     
-3.77     1.01     
-3.75     1.02     
-3.72     1.02     
-3.70     1.03     
-3.67     1.03     
-3.65     1.04     
-3.62     1.04     
-3.60     1.05     
-3.58     1.05     
-3.55     1.06     
-3.52     1.06     
-3.50     1.07     
-3.47     1.07     
-3.45     1.08     
-3.42     1.08     
-3.40     1.09     
-3.38     1.09     
-3.35     1.10     
-3.33     1.10     
-3.30     1.11     
-3.27     1.11     
-3.25     1.12     
-3.22     1.12     
-3.20     1.13     
-3.17     1.13     
-3.15     1.14     
-3.12     1.14     
-3.10     1.15     
-3.08     1.16     
-3.05     1.16     
-3.02     1.17     
-3.00     1.17     
-2.97     1.18     
-2.95     1.18     
-2.92     1.19     
-2.90     1.19     
-2.88     1.20     
-2.85     1.21     
-2.83     1.21     
-2.80     1.22     
-2.77     1.22     
-2.75     1.23     
-2.72     1.23     
-2.70     1.24     
-2.67     1.25     
-2.65     1.25     
-2.62     1.26     
-2.60     1.26     
-2.58     1.27     
-2.55     1.28     
-2.52     1.28     
-2.50     1.29     
-2.47     1.29     
-2.45     1.30     
-2.42     1.31     
-2.40     1.31     
-2.38     1.32     
-2.35     1.32     
-2.33     1.33     
-2.30     1.34     
-2.27     1.34     
-2.25     1.35     
-2.22     1.35     
-2.20     1.36     
-2.17     1.37     
-2.15     1.37     
-2.12     1.38     
-2.10     1.39     
-2.08     1.39     
-2.05     1.40     
-2.02     1.41     
-2.00     1.41     
-1.97     1.42     
-1.95     1.42     
-1.93     1.43     
-1.90     1.44     
-1.88     1.44     
-1.85     1.45     
-1.82     1.46     
-1.80     1.46     
-1.78     1.47     
-1.75     1.48     
-1.72     1.48     
-1.70     1.49     
-1.68     1.50     
-1.65     1.50     
-1.62     1.51     
-1.60     1.52     
-1.57     1.52     
-1.55     1.53     
-1.53     1.54     
-1.50     1.54     
-1.47     1.55     
-1.45     1.56     
-1.42     1.57     
-1.40     1.57     
-1.38     1.58     
-1.35     1.59     
-1.32     1.59     
-1.30     1.60     
-1.28     1.61     
-1.25     1.61     
-1.22     1.62     
-1.20     1.63     
-1.17     1.64     
-1.15     1.64     
-1.12     1.65     
-1.10     1.66     
-1.07     1.66     
-1.05     1.67     
-1.03     1.68     
-1.00     1.69     
-0.97     1.69     
-0.95     1.70     
-0.92     1.71     
-0.90     1.72     
-0.88     1.72     
-0.85     1.73     
-0.82     1.74     
-0.80     1.75     
-0.78     1.75     
-0.75     1.76     
-0.72     1.77     
-0.70     1.78     
-0.67     1.78     
-0.65     1.79     
-0.62     1.80     
-0.60     1.81     
-0.57     1.82     
-0.55     1.82     
-0.53     1.83     
-0.50     1.84     
-0.47     1.85     
-0.45     1.85     
-0.42     1.86     
-0.40     1.87     
-0.38     1.88     
-0.35     1.89     
-0.32     1.89     
-0.30     1.90     
-0.28     1.91     
-0.25     1.92     
-0.22     1.93     
-0.20     1.93     
-0.17     1.94     
-0.15     1.95     
-0.12     1.96     
-0.10     1.97     
-0.07     1.98     
-0.05     1.98     
-0.03     1.99     
0.00     2.00     
0.03     2.01     
0.05     2.02     
0.08     2.03     
0.10     2.03     
0.12     2.04     
0.15     2.05     
0.18     2.06     
0.20     2.07     
0.22     2.08     
0.25     2.08     
0.28     2.09     
0.30     2.10     
0.33     2.11     
0.35     2.12     
0.38     2.13     
0.40     2.14     
0.43     2.14     
0.45     2.15     
0.47     2.16     
0.50     2.17     
0.53     2.18     
0.55     2.19     
0.58     2.20     
0.60     2.21     
0.62     2.22     
0.65     2.22     
0.68     2.23     
0.70     2.24     
0.72     2.25     
0.75     2.26     
0.78     2.27     
0.80     2.28     
0.83     2.29     
0.85     2.30     
0.88     2.31     
0.90     2.31     
0.93     2.32     
0.95     2.33     
0.97     2.34     
1.00     2.35     
1.03     2.36     
1.05     2.37     
1.08     2.38     
1.10     2.39     
1.12     2.40     
1.15     2.41     
1.18     2.42     
1.20     2.43     
1.22     2.44     
1.25     2.45     
1.28     2.45     
1.30     2.46     
1.33     2.47     
1.35     2.48     
1.38     2.49     
1.40     2.50     
1.43     2.51     
1.45     2.52     
1.47     2.53     
1.50     2.54     
1.53     2.55     
1.55     2.56     
1.58     2.57     
1.60     2.58     
1.62     2.59     
1.65     2.60     
1.68     2.61     
1.70     2.62     
1.72     2.63     
1.75     2.64     
1.78     2.65     
1.80     2.66     
1.83     2.67     
1.85     2.68     
1.88     2.69     
1.90     2.70     
1.93     2.71     
1.95     2.72     
1.97     2.73     
2.00     2.74     
2.03     2.75     
2.05     2.76     
2.08     2.77     
2.10     2.78     
2.12     2.79     
2.15     2.80     
2.18     2.81     
2.20     2.82     
2.22     2.83     
2.25     2.84     
2.28     2.85     
2.30     2.86     
2.33     2.87     
2.35     2.88     
2.38     2.90     
2.40     2.91     
2.43     2.92     
2.45     2.93     
2.47     2.94     
2.50     2.95     
2.53     2.96     
2.55     2.97     
2.58     2.98     
2.60     2.99     
2.62     3.00     
2.65     3.01     
2.68     3.02     
2.70     3.03     
2.72     3.04     
2.75     3.06     
2.78     3.07     
2.80     3.08     
2.83     3.09     
2.85     3.10     
2.88     3.11     
2.90     3.12     
2.93     3.13     
2.95     3.14     
2.97     3.15     
3.00     3.17     
3.03     3.18     
3.05     3.19     
3.08     3.20     
3.10     3.21     
3.12     3.22     
3.15     3.23     
3.18     3.24     
3.20     3.25     
3.22     3.27     
3.25     3.28     
3.28     3.29     
3.30     3.30     
3.33     3.31     
3.35     3.32     
3.38     3.33     
3.40     3.35     
3.43     3.36     
3.45     3.37     
3.47     3.38     
3.50     3.39     
3.53     3.40     
3.55     3.41     
3.58     3.43     
3.60     3.44     
3.62     3.45     
3.65     3.46     
3.68     3.47     
3.70     3.48     
3.72     3.50     
3.75     3.51     
3.78     3.52     
3.80     3.53     
3.83     3.54     
3.85     3.55     
3.88     3.57     
3.90     3.58     
3.93     3.59     
3.95     3.60     
3.97     3.61     
4.00     3.62     
4.03     3.64     
4.05     3.65     
4.08     3.66     
4.10     3.67     
4.12     3.68     
4.15     3.70     
4.18     3.71     
4.20     3.72     
4.22     3.73     
4.25     3.74     
4.28     3.76     
4.30     3.77     
4.33     3.78     
4.35     3.79     
4.38     3.80     
4.40     3.82     
4.43     3.83     
4.45     3.84     
4.47     3.85     
4.50     3.87     
4.53     3.88     
4.55     3.89     
4.58     3.90     
4.60     3.92     
4.62     3.93     
4.65     3.94     
4.68     3.95     
4.70     3.96     
4.72     3.98     
4.75     3.99     
4.78     4.00     
4.80     4.01     
4.83     4.03     
4.85     4.04     
4.88     4.05     
4.90     4.06     
4.93     4.08     
4.95     4.09     
4.97     4.10     
5.00     4.11     
5.03     4.13     
5.05     4.14     
5.08     4.15     
5.10     4.17     
5.12     4.18     
5.15     4.19     
5.18     4.20     
5.20     4.22     
5.22     4.23     
5.25     4.24     
5.28     4.25     
5.30     4.27     
5.33     4.28     
5.35     4.29     
5.38     4.31     
5.40     4.32     
5.43     4.33     
5.45     4.34     
5.47     4.36     
5.50     4.37     
5.53     4.38     
5.55     4.40     
5.58     4.41     
5.60     4.42     
5.62     4.44     
5.65     4.45     
5.68     4.46     
5.70     4.47     
5.72     4.49     
5.75     4.50     
5.78     4.51     
5.80     4.53     
5.83     4.54     
5.85     4.55     
5.88     4.57     
5.90     4.58     
5.93     4.59     
5.95     4.61     
5.97     4.62     
6.00     4.63     
6.02     4.65     
6.05     4.66     
6.07     4.67     
6.10     4.69     
6.12     4.70     
6.15     4.71     
6.18     4.73     
6.20     4.74     
6.23     4.75     
6.25     4.77     
6.27     4.78     
6.30     4.79     
6.32     4.81     
6.35     4.82     
6.38     4.83     
6.40     4.85     
6.43     4.86     
6.45     4.87     
6.48     4.89     
6.50     4.90     
6.52     4.91     
6.55     4.93     
6.57     4.94     
6.60     4.96     
6.62     4.97     
6.65     4.98     
6.68     5.00     
6.70     5.01     
6.73     5.02     
6.75     5.04     
6.77     5.05     
6.80     5.07     
6.82     5.08     
6.85     5.09     
6.88     5.11     
6.90     5.12     
6.93     5.13     
6.95     5.15     
6.98     5.16     
7.00     5.18     
7.02     5.19     
7.05     5.20     
7.07     5.22     
7.10     5.23     
7.12     5.25     
7.15     5.26     
7.18     5.27     
7.20     5.29     
7.23     5.30     
7.25     5.31     
7.28     5.33     
7.30     5.34     
7.32     5.36     
7.35     5.37     
7.38     5.38     
7.40     5.40     
7.43     5.41     
7.45     5.43     
7.48     5.44     
7.50     5.46     
7.53     5.47     
7.55     5.48     
7.57     5.50     
7.60     5.51     
7.62     5.53     
7.65     5.54     
7.68     5.55     
7.70     5.57     
7.73     5.58     
7.75     5.60     
7.78     5.61     
7.80     5.63     
7.82     5.64     
7.85     5.65     
7.88     5.67     
7.90     5.68     
7.93     5.70     
7.95     5.71     
7.98     5.73     
8.00     5.74     
8.03     5.75     
8.05     5.77     
8.07     5.78     
8.10     5.80     
8.12     5.81     
8.15     5.83     
8.18     5.84     
8.20     5.85     
8.23     5.87     
8.25     5.88     
8.28     5.90     
8.30     5.91     
8.32     5.93     
8.35     5.94     
8.38     5.96     
8.40     5.97     
8.43     5.98     
8.45     6.00     
8.48     6.01     
8.50     6.03     
8.53     6.04     
8.55     6.06     
8.57     6.07     
8.60     6.09     
8.62     6.10     
8.65     6.12     
8.68     6.13     
8.70     6.15     
8.73     6.16     
8.75     6.17     
8.78     6.19     
8.80     6.20     
8.82     6.22     
8.85     6.23     
8.88     6.25     
8.90     6.26     
8.93     6.28     
8.95     6.29     
8.98     6.31     
9.00     6.32     
9.03     6.34     
9.05     6.35     
9.07     6.37     
9.10     6.38     
9.12     6.40     
9.15     6.41     
9.18     6.43     
9.20     6.44     
9.23     6.45     
9.25     6.47     
9.28     6.48     
9.30     6.50     
9.32     6.51     
9.35     6.53     
9.38     6.54     
9.40     6.56     
9.43     6.57     
9.45     6.59     
9.48     6.60     
9.50     6.62     
9.53     6.63     
9.55     6.65     
9.57     6.66     
9.60     6.68     
9.62     6.69     
9.65     6.71     
9.68     6.72     
9.70     6.74     
9.73     6.75     
9.75     6.77     
9.78     6.78     
9.80     6.80     
9.82     6.81     
9.85     6.83     
9.88     6.84     
9.90     6.86     
9.93     6.87     
9.95     6.89     
9.98     6.90     
10.00     6.92     
10.03     6.93     
10.05     6.95     
10.07     6.96     
10.10     6.98     
10.12     6.99     
10.15     7.01     
10.18     7.02     
10.20     7.04     
10.23     7.06     
10.25     7.07     
10.28     7.09     
10.30     7.10     
10.32     7.12     
10.35     7.13     
10.38     7.15     
10.40     7.16     
10.43     7.18     
10.45     7.19     
10.48     7.21     
10.50     7.22     
10.53     7.24     
10.55     7.25     
10.57     7.27     
10.60     7.28     
10.62     7.30     
10.65     7.31     
10.68     7.33     
10.70     7.34     
10.73     7.36     
10.75     7.38     
10.78     7.39     
10.80     7.41     
10.82     7.42     
10.85     7.44     
10.88     7.45     
10.90     7.47     
10.93     7.48     
10.95     7.50     
10.98     7.51     
11.00     7.53     
11.03     7.54     
11.05     7.56     
11.07     7.57     
11.10     7.59     
11.12     7.61     
11.15     7.62     
11.18     7.64     
11.20     7.65     
11.23     7.67     
11.25     7.68     
11.28     7.70     
11.30     7.71     
11.32     7.73     
11.35     7.74     
11.38     7.76     
11.40     7.78     
11.43     7.79     
11.45     7.81     
11.48     7.82     
11.50     7.84     
11.53     7.85     
11.55     7.87     
11.57     7.88     
11.60     7.90     
11.62     7.92     
11.65     7.93     
11.68     7.95     
11.70     7.96     
11.73     7.98     
11.75     7.99     
11.78     8.01     
11.80     8.02     
11.82     8.04     
11.85     8.06     
11.88     8.07     
11.90     8.09     
11.93     8.10     
11.95     8.12     
11.98     8.13     
12.00     8.15     
12.03     8.16     
12.05     8.18     
12.07     8.20     
12.10     8.21     
12.12     8.23     
12.15     8.24     
12.18     8.26     
12.20     8.27     
12.23     8.29     
12.25     8.31     
12.28     8.32     
12.30     8.34     
12.32     8.35     
12.35     8.37     
12.38     8.38     
12.40     8.40     
12.43     8.42     
12.45     8.43     
12.48     8.45     
12.50     8.46     
12.53     8.48     
12.55     8.49     
12.57     8.51     
12.60     8.53     
12.62     8.54     
12.65     8.56     
12.68     8.57     
12.70     8.59     
12.73     8.60     
12.75     8.62     
12.78     8.64     
12.80     8.65     
12.82     8.67     
12.85     8.68     
12.88     8.70     
12.90     8.71     
12.93     8.73     
12.95     8.75     
12.98     8.76     
13.00     8.78     
13.03     8.79     
13.05     8.81     
13.07     8.83     
13.10     8.84     
13.12     8.86     
13.15     8.87     
13.18     8.89     
13.20     8.90     
13.23     8.92     
13.25     8.94     
13.28     8.95     
13.30     8.97     
13.32     8.98     
13.35     9.00     
13.38     9.02     
13.40     9.03     
13.43     9.05     
13.45     9.06     
13.48     9.08     
13.50     9.10     
13.53     9.11     
13.55     9.13     
13.57     9.14     
13.60     9.16     
13.62     9.17     
13.65     9.19     
13.68     9.21     
13.70     9.22     
13.73     9.24     
13.75     9.25     
13.78     9.27     
13.80     9.29     
13.82     9.30     
13.85     9.32     
13.88     9.33     
13.90     9.35     
13.93     9.37     
13.95     9.38     
13.98     9.40     
14.00     9.41     
14.03     9.43     
14.05     9.45     
14.07     9.46     
14.10     9.48     
14.12     9.49     
14.15     9.51     
14.18     9.53     
14.20     9.54     
14.23     9.56     
14.25     9.57     
14.28     9.59     
14.30     9.61     
14.32     9.62     
14.35     9.64     
14.38     9.65     
14.40     9.67     
14.43     9.69     
14.45     9.70     
14.48     9.72     
14.50     9.73     
14.53     9.75     
14.55     9.77     
14.57     9.78     
14.60     9.80     
14.62     9.81     
14.65     9.83     
14.68     9.85     
14.70     9.86     
14.73     9.88     
14.75     9.89     
14.78     9.91     
14.80     9.93     
14.82     9.94     
14.85     9.96     
14.88     9.98     
14.90     9.99     
14.93     10.01     
14.95     10.02     
14.98     10.04     
15.00     10.06     
15.02     10.07     
15.05     10.09     
15.07     10.10     
15.10     10.12     
15.12     10.14     
15.15     10.15     
15.18     10.17     
15.20     10.18     
15.22     10.20     
15.25     10.22     
15.27     10.23     
15.30     10.25     
15.32     10.27     
15.35     10.28     
15.38     10.30     
15.40     10.31     
15.43     10.33     
15.45     10.35     
15.47     10.36     
15.50     10.38     
15.52     10.39     
15.55     10.41     
15.57     10.43     
15.60     10.44     
15.62     10.46     
15.65     10.48     
15.68     10.49     
15.70     10.51     
15.72     10.52     
15.75     10.54     
15.77     10.56     
15.80     10.57     
15.82     10.59     
15.85     10.60     
15.88     10.62     
15.90     10.64     
15.93     10.65     
15.95     10.67     
15.97     10.69     
16.00     10.70     
16.02     10.72     
16.05     10.73     
16.07     10.75     
16.10     10.77     
16.12     10.78     
16.15     10.80     
16.18     10.82     
16.20     10.83     
16.22     10.85     
16.25     10.86     
16.27     10.88     
16.30     10.90     
16.32     10.91     
16.35     10.93     
16.38     10.95     
16.40     10.96     
16.43     10.98     
16.45     10.99     
16.47     11.01     
16.50     11.03     
16.52     11.04     
16.55     11.06     
16.57     11.07     
16.60     11.09     
16.62     11.11     
16.65     11.12     
16.68     11.14     
16.70     11.16     
16.72     11.17     
16.75     11.19     
16.77     11.21     
16.80     11.22     
16.82     11.24     
16.85     11.25     
16.88     11.27     
16.90     11.29     
16.93     11.30     
16.95     11.32     
16.97     11.34     
17.00     11.35     
17.02     11.37     
17.05     11.38     
17.07     11.40     
17.10     11.42     
17.12     11.43     
17.15     11.45     
17.18     11.47     
17.20     11.48     
17.22     11.50     
17.25     11.51     
17.27     11.53     
17.30     11.55     
17.32     11.56     
17.35     11.58     
17.38     11.60     
17.40     11.61     
17.43     11.63     
17.45     11.64     
17.47     11.66     
17.50     11.68     
17.52     11.69     
17.55     11.71     
17.57     11.73     
17.60     11.74     
17.62     11.76     
17.65     11.78     
17.68     11.79     
17.70     11.81     
17.72     11.82     
17.75     11.84     
17.77     11.86     
17.80     11.87     
17.82     11.89     
17.85     11.91     
17.88     11.92     
17.90     11.94     
17.93     11.96     
17.95     11.97     
17.97     11.99     
18.00     12.00     
18.02     12.02     
18.05     12.04     
18.07     12.05     
18.10     12.07     
18.12     12.09     
18.15     12.10     
18.18     12.12     
18.20     12.14     
18.22     12.15     
18.25     12.17     
18.27     12.18     
18.30     12.20     
18.32     12.22     
18.35     12.23     
18.38     12.25     
18.40     12.27     
18.43     12.28     
18.45     12.30     
18.47     12.32     
18.50     12.33     
18.52     12.35     
18.55     12.36     
18.57     12.38     
18.60     12.40     
18.62     12.41     
18.65     12.43     
18.68     12.45     
18.70     12.46     
18.72     12.48     
18.75     12.50     
18.77     12.51     
18.80     12.53     
18.82     12.54     
18.85     12.56     
18.88     12.58     
18.90     12.59     
18.93     12.61     
18.95     12.63     
18.97     12.64     
19.00     12.66     
19.02     12.68     
19.05     12.69     
19.07     12.71     
19.10     12.73     
19.12     12.74     
19.15     12.76     
19.18     12.77     
19.20     12.79     
19.22     12.81     
19.25     12.82     
19.27     12.84     
19.30     12.86     
19.32     12.87     
19.35     12.89     
19.38     12.91     
19.40     12.92     
19.43     12.94     
19.45     12.95     
19.47     12.97     
19.50     12.99     
19.52     13.00     
19.55     13.02     
19.57     13.04     
19.60     13.05     
19.62     13.07     
19.65     13.09     
19.68     13.10     
19.70     13.12     
19.72     13.14     
19.75     13.15     
19.77     13.17     
19.80     13.18     
19.82     13.20     
19.85     13.22     
19.88     13.23     
19.90     13.25     
19.93     13.27     
19.95     13.28     
19.97     13.30     
20.00     13.32     
20.02     13.33     
20.05     13.35     
20.07     13.37     
20.10     13.38     
20.12     13.40     
20.15     13.42     
20.18     13.43     
20.20     13.45     
20.22     13.46     
20.25     13.48     
20.27     13.50     
20.30     13.51     
20.32     13.53     
20.35     13.55     
20.38     13.56     
20.40     13.58     
20.43     13.60     
20.45     13.61     
20.47     13.63     
20.50     13.65     
20.52     13.66     
20.55     13.68     
20.57     13.69     
20.60     13.71     
20.62     13.73     
20.65     13.74     
20.68     13.76     
20.70     13.78     
20.72     13.79     
20.75     13.81     
20.77     13.83     
20.80     13.84     
20.82     13.86     
20.85     13.88     
20.88     13.89     
20.90     13.91     
20.93     13.93     
20.95     13.94     
20.97     13.96     
21.00     13.97     
21.02     13.99     
21.05     14.01     
21.07     14.02     
21.10     14.04     
21.12     14.06     
21.15     14.07     
21.18     14.09     
21.20     14.11     
21.22     14.12     
21.25     14.14     
21.27     14.16     
21.30     14.17     
21.32     14.19     
21.35     14.21     
21.38     14.22     
21.40     14.24     
21.43     14.26     
21.45     14.27     
21.47     14.29     
21.50     14.30     
21.52     14.32     
21.55     14.34     
21.57     14.35     
21.60     14.37     
21.62     14.39     
21.65     14.40     
21.68     14.42     
21.70     14.44     
21.72     14.45     
21.75     14.47     
21.77     14.49     
21.80     14.50     
21.82     14.52     
21.85     14.54     
21.88     14.55     
21.90     14.57     
21.93     14.59     
21.95     14.60     
21.97     14.62     
22.00     14.63     
22.02     14.65     
22.05     14.67     
22.07     14.68     
22.10     14.70     
22.12     14.72     
22.15     14.73     
22.18     14.75     
22.20     14.77     
22.22     14.78     
22.25     14.80     
22.27     14.82     
22.30     14.83     
22.32     14.85     
22.35     14.87     
22.38     14.88     
22.40     14.90     
22.43     14.92     
22.45     14.93     
22.47     14.95     
22.50     14.96     
22.52     14.98     
22.55     15.00     
22.57     15.01     
22.60     15.03     
22.62     15.05     
22.65     15.06     
22.68     15.08     
22.70     15.10     
22.72     15.11     
22.75     15.13     
22.77     15.15     
22.80     15.16     
22.82     15.18     
22.85     15.20     
22.88     15.21     
22.90     15.23     
22.93     15.25     
22.95     15.26     
22.98     15.28     
23.00     15.30     
23.02     15.31     
23.05     15.33     
23.07     15.34     
23.10     15.36     
23.12     15.38     
23.15     15.39     
23.18     15.41     
23.20     15.43     
23.23     15.44     
23.25     15.46     
23.27     15.48     
23.30     15.49     
23.32     15.51     
23.35     15.53     
23.38     15.54     
23.40     15.56     
23.43     15.58     
23.45     15.59     
23.48     15.61     
23.50     15.63     
23.52     15.64     
23.55     15.66     
23.57     15.68     
23.60     15.69     
23.62     15.71     
23.65     15.73     
23.68     15.74     
23.70     15.76     
23.73     15.77     
23.75     15.79     
23.77     15.81     
23.80     15.82     
23.82     15.84     
23.85     15.86     
23.88     15.87     
23.90     15.89     
23.93     15.91     
23.95     15.92     
23.98     15.94     
24.00     15.96     
24.02     15.97     
24.05     15.99     
24.07     16.01     
24.10     16.02     
24.12     16.04     
24.15     16.06     
24.17     16.07     
24.20     16.09     
24.23     16.11     
24.25     16.12     
24.27     16.14     
24.30     16.16     
24.32     16.17     
24.35     16.19     
24.38     16.20     
24.40     16.22     
24.42     16.24     
24.45     16.25     
24.48     16.27     
24.50     16.29     
24.52     16.30     
24.55     16.32     
24.57     16.34     
24.60     16.35     
24.62     16.37     
24.65     16.39     
24.67     16.40     
24.70     16.42     
24.73     16.44     
24.75     16.45     
24.77     16.47     
24.80     16.49     
24.82     16.50     
24.85     16.52     
24.88     16.54     
24.90     16.55     
24.92     16.57     
24.95     16.59     
24.98     16.60     
25.00     16.62     
25.02     16.64     
25.05     16.65     
25.07     16.67     
25.10     16.68     
25.12     16.70     
25.15     16.72     
25.17     16.73     
25.20     16.75     
25.23     16.77     
25.25     16.78     
25.27     16.80     
25.30     16.82     
25.32     16.83     
25.35     16.85     
25.38     16.87     
25.40     16.88     
25.42     16.90     
25.45     16.92     
25.48     16.93     
25.50     16.95     
25.52     16.97     
25.55     16.98     
25.57     17.00     
25.60     17.02     
25.62     17.03     
25.65     17.05     
25.67     17.07     
25.70     17.08     
25.73     17.10     
25.75     17.12     
25.77     17.13     
25.80     17.15     
25.82     17.17     
25.85     17.18     
25.88     17.20     
25.90     17.21     
25.92     17.23     
25.95     17.25     
25.98     17.26     
26.00     17.28     
26.02     17.30     
26.05     17.31     
26.07     17.33     
26.10     17.35     
26.12     17.36     
26.15     17.38     
26.17     17.40     
26.20     17.41     
26.23     17.43     
26.25     17.45     
26.27     17.46     
26.30     17.48     
26.32     17.50     
26.35     17.51     
26.38     17.53     
26.40     17.55     
26.42     17.56     
26.45     17.58     
26.48     17.60     
26.50     17.61     
26.52     17.63     
26.55     17.65     
26.57     17.66     
26.60     17.68     
26.62     17.70     
26.65     17.71     
26.67     17.73     
26.70     17.75     
26.73     17.76     
26.75     17.78     
26.77     17.79     
26.80     17.81     
26.82     17.83     
26.85     17.84     
26.88     17.86     
26.90     17.88     
26.92     17.89     
26.95     17.91     
26.98     17.93     
27.00     17.94     
27.02     17.96     
27.05     17.98     
27.07     17.99     
27.10     18.01     
27.12     18.03     
27.15     18.04     
27.17     18.06     
27.20     18.08     
27.23     18.09     
27.25     18.11     
27.27     18.13     
27.30     18.14     
27.32     18.16     
27.35     18.18     
27.38     18.19     
27.40     18.21     
27.42     18.23     
27.45     18.24     
27.48     18.26     
27.50     18.28     
27.52     18.29     
27.55     18.31     
27.57     18.33     
27.60     18.34     
27.62     18.36     
27.65     18.38     
27.67     18.39     
27.70     18.41     
27.73     18.42     
27.75     18.44     
27.77     18.46     
27.80     18.47     
27.82     18.49     
27.85     18.51     
27.88     18.52     
27.90     18.54     
27.92     18.56     
27.95     18.57     
27.98     18.59     
28.00     18.61     
28.02     18.62     
28.05     18.64     
28.07     18.66     
28.10     18.67     
28.12     18.69     
28.15     18.71     
28.17     18.72     
28.20     18.74     
28.23     18.76     
28.25     18.77     
28.27     18.79     
28.30     18.81     
28.32     18.82     
28.35     18.84     
28.38     18.86     
28.40     18.87     
28.42     18.89     
28.45     18.91     
28.48     18.92     
28.50     18.94     
28.52     18.96     
28.55     18.97     
28.57     18.99     
28.60     19.01     
28.62     19.02     
28.65     19.04     
28.67     19.06     
28.70     19.07     
28.73     19.09     
28.75     19.10     
28.77     19.12     
28.80     19.14     
28.82     19.15     
28.85     19.17     
28.88     19.19     
28.90     19.20     
28.92     19.22     
28.95     19.24     
28.98     19.25     
29.00     19.27     
29.02     19.29     
29.05     19.30     
29.07     19.32     
29.10     19.34     
29.12     19.35     
29.15     19.37     
29.17     19.39     
29.20     19.40     
29.23     19.42     
29.25     19.44     
29.27     19.45     
29.30     19.47     
29.32     19.49     
29.35     19.50     
29.38     19.52     
29.40     19.54     
29.42     19.55     
29.45     19.57     
29.48     19.59     
29.50     19.60     
29.52     19.62     
29.55     19.64     
29.57     19.65     
29.60     19.67     
29.62     19.69     
29.65     19.70     
29.67     19.72     
29.70     19.74     
29.73     19.75     
29.75     19.77     
29.77     19.79     
29.80     19.80     
29.82     19.82     
29.85     19.83     
29.88     19.85     
29.90     19.87     
29.92     19.88     
29.95     19.90     
29.98     19.92     
30.00     19.93     
30.02     19.95     
30.05     19.97     
30.07     19.98     
30.10     20.00     
30.12     20.02     
30.15     20.03     
30.17     20.05     
30.20     20.07     
30.23     20.08     
30.25     20.10     
30.27     20.12     
30.30     20.13     
30.32     20.15     
30.35     20.17     
30.38     20.18     
30.40     20.20     
30.42     20.22     
30.45     20.23     
30.48     20.25     
30.50     20.27     
30.52     20.28     
30.55     20.30     
30.57     20.32     
30.60     20.33     
30.62     20.35     
30.65     20.37     
30.67     20.38     
30.70     20.40     
30.73     20.42     
30.75     20.43     
30.77     20.45     
30.80     20.47     
30.82     20.48     
30.85     20.50     
30.88     20.52     
30.90     20.53     
30.92     20.55     
30.95     20.57     
30.98     20.58     
31.00     20.60     
31.02     20.61     
31.05     20.63     
31.07     20.65     
31.10     20.66     
31.12     20.68     
31.15     20.70     
31.17     20.71     
31.20     20.73     
31.23     20.75     
31.25     20.76     
31.27     20.78     
31.30     20.80     
31.32     20.81     
31.35     20.83     
31.38     20.85     
31.40     20.86     
31.42     20.88     
31.45     20.90     
31.48     20.91     
31.50     20.93     
31.52     20.95     
31.55     20.96     
31.57     20.98     
31.60     21.00     
31.62     21.01     
31.65     21.03     
31.68     21.05     
31.70     21.06     
31.73     21.08     
31.75     21.10     
31.77     21.11     
31.80     21.13     
31.82     21.15     
31.85     21.16     
31.88     21.18     
31.90     21.20     
31.93     21.21     
31.95     21.23     
31.98     21.25     
32.00     21.26     
32.02     21.28     
32.05     21.30     
32.08     21.31     
32.10     21.33     
32.12     21.35     
32.15     21.36     
32.17     21.38     
32.20     21.39     
32.23     21.41     
32.25     21.43     
32.27     21.44     
32.30     21.46     
32.33     21.48     
32.35     21.49     
32.38     21.51     
32.40     21.53     
32.42     21.54     
32.45     21.56     
32.48     21.58     
32.50     21.59     
32.52     21.61     
32.55     21.63     
32.58     21.64     
32.60     21.66     
32.62     21.68     
32.65     21.69     
32.67     21.71     
32.70     21.73     
32.73     21.74     
32.75     21.76     
32.77     21.78     
32.80     21.79     
32.83     21.81     
32.85     21.83     
32.88     21.84     
32.90     21.86     
32.92     21.88     
32.95     21.89     
32.98     21.91     
33.00     21.93     
33.02     21.94     
33.05     21.96     
33.08     21.98     
33.10     21.99     
33.12     22.01     
33.15     22.03     
33.17     22.04     
33.20     22.06     
33.23     22.08     
33.25     22.09     
33.27     22.11     
33.30     22.13     
33.33     22.14     
33.35     22.16     
33.38     22.18     
33.40     22.19     
33.42     22.21     
33.45     22.23     
33.48     22.24     
33.50     22.26     
33.52     22.27     
33.55     22.29     
33.58     22.31     
33.60     22.32     
33.62     22.34     
33.65     22.36     
33.67     22.37     
33.70     22.39     
33.73     22.41     
33.75     22.42     
33.77     22.44     
33.80     22.46     
33.83     22.47     
33.85     22.49     
33.88     22.51     
33.90     22.52     
33.92     22.54     
33.95     22.56     
33.98     22.57     
34.00     22.59     
34.02     22.61     
34.05     22.62     
34.08     22.64     
34.10     22.66     
34.12     22.67     
34.15     22.69     
34.17     22.71     
34.20     22.72     
34.23     22.74     
34.25     22.76     
34.27     22.77     
34.30     22.79     
34.33     22.81     
34.35     22.82     
34.38     22.84     
34.40     22.86     
34.42     22.87     
34.45     22.89     
34.48     22.91     
34.50     22.92     
34.52     22.94     
34.55     22.96     
34.58     22.97     
34.60     22.99     
34.62     23.01     
34.65     23.02     
34.67     23.04     
34.70     23.06     
34.73     23.07     
34.75     23.09     
34.77     23.10     
34.80     23.12     
34.83     23.14     
34.85     23.15     
34.88     23.17     
34.90     23.19     
34.92     23.20     
34.95     23.22     
34.98     23.24     
35.00     23.25     
35.02     23.27     
35.05     23.29     
35.08     23.30     
35.10     23.32     
35.12     23.34     
35.15     23.35     
35.17     23.37     
35.20     23.39     
35.23     23.40     
35.25     23.42     
35.27     23.44     
35.30     23.45     
35.33     23.47     
35.35     23.49     
35.38     23.50     
35.40     23.52     
35.42     23.54     
35.45     23.55     
35.48     23.57     
35.50     23.59     
35.52     23.60     
35.55     23.62     
35.58     23.64     
35.60     23.65     
35.62     23.67     
35.65     23.69     
35.67     23.70     
35.70     23.72     
35.73     23.74     
35.75     23.75     
35.77     23.77     
35.80     23.79     
35.83     23.80     
35.85     23.82     
35.88     23.84     
35.90     23.85     
35.92     23.87     
35.95     23.89     
35.98     23.90     
36.00     23.92     
36.02     23.94     
36.05     23.95     
36.08     23.97     
36.10     23.99     
36.12     24.00     
36.15     24.02     
36.17     24.03     
36.20     24.05     
36.23     24.07     
36.25     24.08     
36.27     24.10     
36.30     24.12     
36.33     24.13     
36.35     24.15     
36.38     24.17     
36.40     24.18     
36.42     24.20     
36.45     24.22     
36.48     24.23     
36.50     24.25     
36.52     24.27     
36.55     24.28     
36.58     24.30     
36.60     24.32     
36.62     24.33     
36.65     24.35     
36.67     24.37     
36.70     24.38     
36.73     24.40     
36.75     24.42     
36.77     24.43     
36.80     24.45     
36.83     24.47     
36.85     24.48     
36.88     24.50     
36.90     24.52     
36.92     24.53     
36.95     24.55     
36.98     24.57     
37.00     24.58     
37.02     24.60     
37.05     24.62     
37.08     24.63     
37.10     24.65     
37.12     24.67     
37.15     24.68     
37.17     24.70     
37.20     24.72     
37.23     24.73     
37.25     24.75     
37.27     24.77     
37.30     24.78     
37.33     24.80     
37.35     24.82     
37.38     24.83     
37.40     24.85     
37.42     24.87     
37.45     24.88     
37.48     24.90     
37.50     24.91     
37.52     24.93     
37.55     24.95     
37.58     24.96     
37.60     24.98     
37.62     25.00     
37.65     25.01     
37.67     25.03     
37.70     25.05     
37.73     25.06     
37.75     25.08     
37.77     25.10     
37.80     25.11     
37.83     25.13     
37.85     25.15     
37.88     25.16     
37.90     25.18     
37.92     25.20     
37.95     25.21     
37.98     25.23     
38.00     25.25     
38.02     25.26     
38.05     25.28     
38.08     25.30     
38.10     25.31     
38.12     25.33     
38.15     25.35     
38.17     25.36     
38.20     25.38     
38.23     25.40     
38.25     25.41     
38.27     25.43     
38.30     25.45     
38.33     25.46     
38.35     25.48     
38.38     25.50     
38.40     25.51     
38.42     25.53     
38.45     25.55     
38.48     25.56     
38.50     25.58     
38.52     25.60     
38.55     25.61     
38.58     25.63     
38.60     25.65     
38.62     25.66     
38.65     25.68     
38.67     25.70     
38.70     25.71     
38.73     25.73     
38.75     25.75     
38.77     25.76     
38.80     25.78     
38.83     25.80     
38.85     25.81     
38.88     25.83     
38.90     25.84     
38.92     25.86     
38.95     25.88     
38.98     25.89     
39.00     25.91     
39.02     25.93     
39.05     25.94     
39.08     25.96     
39.10     25.98     
39.12     25.99     
39.15     26.01     
39.17     26.03     
39.20     26.04     
39.23     26.06     
39.25     26.08     
39.27     26.09     
39.30     26.11     
39.33     26.13     
39.35     26.14     
39.38     26.16     
39.40     26.18     
39.42     26.19     
39.45     26.21     
39.48     26.23     
39.50     26.24     
39.52     26.26     
39.55     26.28     
39.58     26.29     
39.60     26.31     
39.62     26.33     
39.65     26.34     
39.67     26.36     
39.70     26.38     
39.73     26.39     
39.75     26.41     
39.77     26.43     
39.80     26.44     
39.83     26.46     
39.85     26.48     
39.88     26.49     
39.90     26.51     
39.92     26.53     
39.95     26.54     
39.98     26.56     
40.00     26.58     


==> AWGN_SD.dat <==
-10.00     0.28     
-9.97     0.28     
-9.95     0.28     
-9.93     0.28     
-9.90     0.28     
-9.88     0.28     
-9.85     0.28     
-9.82     0.29     
-9.80     0.29     
-9.78     0.29     
-9.75     0.29     
-9.72     0.29     
-9.70     0.29     
-9.68     0.30     
-9.65     0.30     
-9.62     0.30     
-9.60     0.30     
-9.57     0.30     
-9.55     0.30     
-9.53     0.31     
-9.50     0.31     
-9.47     0.31     
-9.45     0.31     
-9.43     0.31     
-9.40     0.31     
-9.38     0.32     
-9.35     0.32     
-9.32     0.32     
-9.30     0.32     
-9.28     0.32     
-9.25     0.32     
-9.22     0.33     
-9.20     0.33     
-9.18     0.33     
-9.15     0.33     
-9.12     0.33     
-9.10     0.33     
-9.07     0.34     
-9.05     0.34     
-9.03     0.34     
-9.00     0.34     
-8.97     0.34     
-8.95     0.35     
-8.93     0.35     
-8.90     0.35     
-8.88     0.35     
-8.85     0.35     
-8.82     0.36     
-8.80     0.36     
-8.78     0.36     
-8.75     0.36     
-8.72     0.36     
-8.70     0.37     
-8.68     0.37     
-8.65     0.37     
-8.62     0.37     
-8.60     0.37     
-8.57     0.38     
-8.55     0.38     
-8.53     0.38     
-8.50     0.38     
-8.47     0.38     
-8.45     0.39     
-8.43     0.39     
-8.40     0.39     
-8.38     0.39     
-8.35     0.39     
-8.32     0.40     
-8.30     0.40     
-8.28     0.40     
-8.25     0.40     
-8.22     0.40     
-8.20     0.41     
-8.18     0.41     
-8.15     0.41     
-8.12     0.41     
-8.10     0.42     
-8.07     0.42     
-8.05     0.42     
-8.03     0.42     
-8.00     0.42     
-7.97     0.43     
-7.95     0.43     
-7.92     0.43     
-7.90     0.43     
-7.88     0.44     
-7.85     0.44     
-7.82     0.44     
-7.80     0.44     
-7.78     0.45     
-7.75     0.45     
-7.72     0.45     
-7.70     0.45     
-7.67     0.46     
-7.65     0.46     
-7.62     0.46     
-7.60     0.46     
-7.57     0.46     
-7.55     0.47     
-7.53     0.47     
-7.50     0.47     
-7.47     0.47     
-7.45     0.48     
-7.42     0.48     
-7.40     0.48     
-7.38     0.48     
-7.35     0.49     
-7.32     0.49     
-7.30     0.49     
-7.28     0.50     
-7.25     0.50     
-7.22     0.50     
-7.20     0.50     
-7.17     0.51     
-7.15     0.51     
-7.12     0.51     
-7.10     0.51     
-7.07     0.52     
-7.05     0.52     
-7.03     0.52     
-7.00     0.52     
-6.97     0.53     
-6.95     0.53     
-6.92     0.53     
-6.90     0.54     
-6.88     0.54     
-6.85     0.54     
-6.82     0.54     
-6.80     0.55     
-6.78     0.55     
-6.75     0.55     
-6.72     0.56     
-6.70     0.56     
-6.67     0.56     
-6.65     0.56     
-6.62     0.57     
-6.60     0.57     
-6.57     0.57     
-6.55     0.58     
-6.53     0.58     
-6.50     0.58     
-6.47     0.59     
-6.45     0.59     
-6.42     0.59     
-6.40     0.60     
-6.38     0.60     
-6.35     0.60     
-6.32     0.60     
-6.30     0.61     
-6.28     0.61     
-6.25     0.61     
-6.22     0.62     
-6.20     0.62     
-6.17     0.62     
-6.15     0.63     
-6.12     0.63     
-6.10     0.63     
-6.07     0.64     
-6.05     0.64     
-6.03     0.64     
-6.00     0.65     
-5.97     0.65     
-5.95     0.65     
-5.92     0.66     
-5.90     0.66     
-5.88     0.66     
-5.85     0.67     
-5.83     0.67     
-5.80     0.67     
-5.78     0.68     
-5.75     0.68     
-5.72     0.68     
-5.70     0.69     
-5.67     0.69     
-5.65     0.69     
-5.62     0.70     
-5.60     0.70     
-5.58     0.71     
-5.55     0.71     
-5.52     0.71     
-5.50     0.72     
-5.47     0.72     
-5.45     0.72     
-5.42     0.73     
-5.40     0.73     
-5.38     0.73     
-5.35     0.74     
-5.33     0.74     
-5.30     0.75     
-5.27     0.75     
-5.25     0.75     
-5.22     0.76     
-5.20     0.76     
-5.17     0.77     
-5.15     0.77     
-5.12     0.77     
-5.10     0.78     
-5.08     0.78     
-5.05     0.78     
-5.02     0.79     
-5.00     0.79     
-4.97     0.80     
-4.95     0.80     
-4.92     0.80     
-4.90     0.81     
-4.88     0.81     
-4.85     0.82     
-4.83     0.82     
-4.80     0.83     
-4.77     0.83     
-4.75     0.83     
-4.72     0.84     
-4.70     0.84     
-4.67     0.85     
-4.65     0.85     
-4.62     0.85     
-4.60     0.86     
-4.58     0.86     
-4.55     0.87     
-4.52     0.87     
-4.50     0.88     
-4.47     0.88     
-4.45     0.88     
-4.42     0.89     
-4.40     0.89     
-4.38     0.90     
-4.35     0.90     
-4.33     0.91     
-4.30     0.91     
-4.27     0.92     
-4.25     0.92     
-4.22     0.93     
-4.20     0.93     
-4.17     0.93     
-4.15     0.94     
-4.12     0.94     
-4.10     0.95     
-4.08     0.95     
-4.05     0.96     
-4.02     0.96     
-4.00     0.97     
-3.97     0.97     
-3.95     0.98     
-3.92     0.98     
-3.90     0.99     
-3.88     0.99     
-3.85     1.00     
-3.83     1.00     
-3.80     1.01     
-3.77     1.01     
-3.75     1.02     
-3.72     1.02     
-3.70     1.03     
-3.67     1.03     
-3.65     1.04     
-3.62     1.04     
-3.60     1.05     
-3.58     1.05     
-3.55     1.06     
-3.52     1.06     
-3.50     1.07     
-3.47     1.07     
-3.45     1.08     
-3.42     1.08     
-3.40     1.09     
-3.38     1.09     
-3.35     1.10     
-3.33     1.10     
-3.30     1.11     
-3.27     1.11     
-3.25     1.12     
-3.22     1.12     
-3.20     1.13     
-3.17     1.13     
-3.15     1.14     
-3.12     1.14     
-3.10     1.15     
-3.08     1.16     
-3.05     1.16     
-3.02     1.17     
-3.00     1.17     
-2.97     1.18     
-2.95     1.18     
-2.92     1.19     
-2.90     1.19     
-2.88     1.20     
-2.85     1.21     
-2.83     1.21     
-2.80     1.22     
-2.77     1.22     
-2.75     1.23     
-2.72     1.23     
-2.70     1.24     
-2.67     1.25     
-2.65     1.25     
-2.62     1.26     
-2.60     1.26     
-2.58     1.27     
-2.55     1.28     
-2.52     1.28     
-2.50     1.29     
-2.47     1.29     
-2.45     1.30     
-2.42     1.31     
-2.40     1.31     
-2.38     1.32     
-2.35     1.32     
-2.33     1.33     
-2.30     1.34     
-2.27     1.34     
-2.25     1.35     
-2.22     1.35     
-2.20     1.36     
-2.17     1.37     
-2.15     1.37     
-2.12     1.38     
-2.10     1.39     
-2.08     1.39     
-2.05     1.40     
-2.02     1.41     
-2.00     1.41     
-1.97     1.42     
-1.95     1.42     
-1.93     1.43     
-1.90     1.44     
-1.88     1.44     
-1.85     1.45     
-1.82     1.46     
-1.80     1.46     
-1.78     1.47     
-1.75     1.48     
-1.72     1.48     
-1.70     1.49     
-1.68     1.50     
-1.65     1.50     
-1.62     1.51     
-1.60     1.52     
-1.57     1.52     
-1.55     1.53     
-1.53     1.54     
-1.50     1.54     
-1.47     1.55     
-1.45     1.56     
-1.42     1.57     
-1.40     1.57     
-1.38     1.58     
-1.35     1.59     
-1.32     1.59     
-1.30     1.60     
-1.28     1.61     
-1.25     1.61     
-1.22     1.62     
-1.20     1.63     
-1.17     1.64     
-1.15     1.64     
-1.12     1.65     
-1.10     1.66     
-1.07     1.66     
-1.05     1.67     
-1.03     1.68     
-1.00     1.69     
-0.97     1.69     
-0.95     1.70     
-0.92     1.71     
-0.90     1.72     
-0.88     1.72     
-0.85     1.73     
-0.82     1.74     
-0.80     1.75     
-0.78     1.75     
-0.75     1.76     
-0.72     1.77     
-0.70     1.78     
-0.67     1.78     
-0.65     1.79     
-0.62     1.80     
-0.60     1.81     
-0.57     1.82     
-0.55     1.82     
-0.53     1.83     
-0.50     1.84     
-0.47     1.85     
-0.45     1.85     
-0.42     1.86     
-0.40     1.87     
-0.38     1.88     
-0.35     1.89     
-0.32     1.89     
-0.30     1.90     
-0.28     1.91     
-0.25     1.92     
-0.22     1.93     
-0.20     1.93     
-0.17     1.94     
-0.15     1.95     
-0.12     1.96     
-0.10     1.97     
-0.07     1.98     
-0.05     1.98     
-0.03     1.99     
0.00     2.00     
0.03     2.01     
0.05     2.02     
0.08     2.03     
0.10     2.03     
0.12     2.04     
0.15     2.05     
0.18     2.06     
0.20     2.07     
0.22     2.08     
0.25     2.08     
0.28     2.09     
0.30     2.10     
0.33     2.11     
0.35     2.12     
0.38     2.13     
0.40     2.14     
0.43     2.14     
0.45     2.15     
0.47     2.16     
0.50     2.17     
0.53     2.18     
0.55     2.19     
0.58     2.20     
0.60     2.21     
0.62     2.22     
0.65     2.22     
0.68     2.23     
0.70     2.24     
0.72     2.25     
0.75     2.26     
0.78     2.27     
0.80     2.28     
0.83     2.29     
0.85     2.30     
0.88     2.31     
0.90     2.31     
0.93     2.32     
0.95     2.33     
0.97     2.34     
1.00     2.35     
1.03     2.36     
1.05     2.37     
1.08     2.38     
1.10     2.39     
1.12     2.40     
1.15     2.41     
1.18     2.42     
1.20     2.43     
1.22     2.44     
1.25     2.45     
1.28     2.45     
1.30     2.46     
1.33     2.47     
1.35     2.48     
1.38     2.49     
1.40     2.50     
1.43     2.51     
1.45     2.52     
1.47     2.53     
1.50     2.54     
1.53     2.55     
1.55     2.56     
1.58     2.57     
1.60     2.58     
1.62     2.59     
1.65     2.60     
1.68     2.61     
1.70     2.62     
1.72     2.63     
1.75     2.64     
1.78     2.65     
1.80     2.66     
1.83     2.67     
1.85     2.68     
1.88     2.69     
1.90     2.70     
1.93     2.71     
1.95     2.72     
1.97     2.73     
2.00     2.74     
2.03     2.75     
2.05     2.76     
2.08     2.77     
2.10     2.78     
2.12     2.79     
2.15     2.80     
2.18     2.81     
2.20     2.82     
2.22     2.83     
2.25     2.84     
2.28     2.85     
2.30     2.86     
2.33     2.87     
2.35     2.88     
2.38     2.90     
2.40     2.91     
2.43     2.92     
2.45     2.93     
2.47     2.94     
2.50     2.95     
2.53     2.96     
2.55     2.97     
2.58     2.98     
2.60     2.99     
2.62     3.00     
2.65     3.01     
2.68     3.02     
2.70     3.03     
2.72     3.04     
2.75     3.06     
2.78     3.07     
2.80     3.08     
2.83     3.09     
2.85     3.10     
2.88     3.11     
2.90     3.12     
2.93     3.13     
2.95     3.14     
2.97     3.15     
3.00     3.17     
3.03     3.18     
3.05     3.19     
3.08     3.20     
3.10     3.21     
3.12     3.22     
3.15     3.23     
3.18     3.24     
3.20     3.25     
3.22     3.27     
3.25     3.28     
3.28     3.29     
3.30     3.30     
3.33     3.31     
3.35     3.32     
3.38     3.33     
3.40     3.35     
3.43     3.36     
3.45     3.37     
3.47     3.38     
3.50     3.39     
3.53     3.40     
3.55     3.41     
3.58     3.43     
3.60     3.44     
3.62     3.45     
3.65     3.46     
3.68     3.47     
3.70     3.48     
3.72     3.50     
3.75     3.51     
3.78     3.52     
3.80     3.53     
3.83     3.54     
3.85     3.55     
3.88     3.57     
3.90     3.58     
3.93     3.59     
3.95     3.60     
3.97     3.61     
4.00     3.62     
4.03     3.64     
4.05     3.65     
4.08     3.66     
4.10     3.67     
4.12     3.68     
4.15     3.70     
4.18     3.71     
4.20     3.72     
4.22     3.73     
4.25     3.74     
4.28     3.76     
4.30     3.77     
4.33     3.78     
4.35     3.79     
4.38     3.80     
4.40     3.82     
4.43     3.83     
4.45     3.84     
4.47     3.85     
4.50     3.87     
4.53     3.88     
4.55     3.89     
4.58     3.90     
4.60     3.92     
4.62     3.93     
4.65     3.94     
4.68     3.95     
4.70     3.96     
4.72     3.98     
4.75     3.99     
4.78     4.00     
4.80     4.01     
4.83     4.03     
4.85     4.04     
4.88     4.05     
4.90     4.06     
4.93     4.08     
4.95     4.09     
4.97     4.10     
5.00     4.11     
5.03     4.13     
5.05     4.14     
5.08     4.15     
5.10     4.17     
5.12     4.18     
5.15     4.19     
5.18     4.20     
5.20     4.22     
5.22     4.23     
5.25     4.24     
5.28     4.25     
5.30     4.27     
5.33     4.28     
5.35     4.29     
5.38     4.31     
5.40     4.32     
5.43     4.33     
5.45     4.34     
5.47     4.36     
5.50     4.37     
5.53     4.38     
5.55     4.40     
5.58     4.41     
5.60     4.42     
5.62     4.44     
5.65     4.45     
5.68     4.46     
5.70     4.47     
5.72     4.49     
5.75     4.50     
5.78     4.51     
5.80     4.53     
5.83     4.54     
5.85     4.55     
5.88     4.57     
5.90     4.58     
5.93     4.59     
5.95     4.61     
5.97     4.62     
6.00     4.63     
6.02     4.65     
6.05     4.66     
6.07     4.67     
6.10     4.69     
6.12     4.70     
6.15     4.71     
6.18     4.73     
6.20     4.74     
6.23     4.75     
6.25     4.77     
6.27     4.78     
6.30     4.79     
6.32     4.81     
6.35     4.82     
6.38     4.83     
6.40     4.85     
6.43     4.86     
6.45     4.87     
6.48     4.89     
6.50     4.90     
6.52     4.91     
6.55     4.93     
6.57     4.94     
6.60     4.96     
6.62     4.97     
6.65     4.98     
6.68     5.00     
6.70     5.01     
6.73     5.02     
6.75     5.04     
6.77     5.05     
6.80     5.07     
6.82     5.08     
6.85     5.09     
6.88     5.11     
6.90     5.12     
6.93     5.13     
6.95     5.15     
6.98     5.16     
7.00     5.18     
7.02     5.19     
7.05     5.20     
7.07     5.22     
7.10     5.23     
7.12     5.25     
7.15     5.26     
7.18     5.27     
7.20     5.29     
7.23     5.30     
7.25     5.31     
7.28     5.33     
7.30     5.34     
7.32     5.36     
7.35     5.37     
7.38     5.38     
7.40     5.40     
7.43     5.41     
7.45     5.43     
7.48     5.44     
7.50     5.46     
7.53     5.47     
7.55     5.48     
7.57     5.50     
7.60     5.51     
7.62     5.53     
7.65     5.54     
7.68     5.55     
7.70     5.57     
7.73     5.58     
7.75     5.60     
7.78     5.61     
7.80     5.63     
7.82     5.64     
7.85     5.65     
7.88     5.67     
7.90     5.68     
7.93     5.70     
7.95     5.71     
7.98     5.73     
8.00     5.74     
8.03     5.75     
8.05     5.77     
8.07     5.78     
8.10     5.80     
8.12     5.81     
8.15     5.83     
8.18     5.84     
8.20     5.85     
8.23     5.87     
8.25     5.88     
8.28     5.90     
8.30     5.91     
8.32     5.93     
8.35     5.94     
8.38     5.96     
8.40     5.97     
8.43     5.98     
8.45     6.00     
8.48     6.01     
8.50     6.03     
8.53     6.04     
8.55     6.06     
8.57     6.07     
8.60     6.09     
8.62     6.10     
8.65     6.12     
8.68     6.13     
8.70     6.15     
8.73     6.16     
8.75     6.17     
8.78     6.19     
8.80     6.20     
8.82     6.22     
8.85     6.23     
8.88     6.25     
8.90     6.26     
8.93     6.28     
8.95     6.29     
8.98     6.31     
9.00     6.32     
9.03     6.34     
9.05     6.35     
9.07     6.37     
9.10     6.38     
9.12     6.40     
9.15     6.41     
9.18     6.43     
9.20     6.44     
9.23     6.45     
9.25     6.47     
9.28     6.48     
9.30     6.50     
9.32     6.51     
9.35     6.53     
9.38     6.54     
9.40     6.56     
9.43     6.57     
9.45     6.59     
9.48     6.60     
9.50     6.62     
9.53     6.63     
9.55     6.65     
9.57     6.66     
9.60     6.68     
9.62     6.69     
9.65     6.71     
9.68     6.72     
9.70     6.74     
9.73     6.75     
9.75     6.77     
9.78     6.78     
9.80     6.80     
9.82     6.81     
9.85     6.83     
9.88     6.84     
9.90     6.86     
9.93     6.87     
9.95     6.89     
9.98     6.90     
10.00     6.92     
10.03     6.93     
10.05     6.95     
10.07     6.96     
10.10     6.98     
10.12     6.99     
10.15     7.01     
10.18     7.02     
10.20     7.04     
10.23     7.06     
10.25     7.07     
10.28     7.09     
10.30     7.10     
10.32     7.12     
10.35     7.13     
10.38     7.15     
10.40     7.16     
10.43     7.18     
10.45     7.19     
10.48     7.21     
10.50     7.22     
10.53     7.24     
10.55     7.25     
10.57     7.27     
10.60     7.28     
10.62     7.30     
10.65     7.31     
10.68     7.33     
10.70     7.34     
10.73     7.36     
10.75     7.38     
10.78     7.39     
10.80     7.41     
10.82     7.42     
10.85     7.44     
10.88     7.45     
10.90     7.47     
10.93     7.48     
10.95     7.50     
10.98     7.51     
11.00     7.53     
11.03     7.54     
11.05     7.56     
11.07     7.57     
11.10     7.59     
11.12     7.61     
11.15     7.62     
11.18     7.64     
11.20     7.65     
11.23     7.67     
11.25     7.68     
11.28     7.70     
11.30     7.71     
11.32     7.73     
11.35     7.74     
11.38     7.76     
11.40     7.78     
11.43     7.79     
11.45     7.81     
11.48     7.82     
11.50     7.84     
11.53     7.85     
11.55     7.87     
11.57     7.88     
11.60     7.90     
11.62     7.92     
11.65     7.93     
11.68     7.95     
11.70     7.96     
11.73     7.98     
11.75     7.99     
11.78     8.01     
11.80     8.02     
11.82     8.04     
11.85     8.06     
11.88     8.07     
11.90     8.09     
11.93     8.10     
11.95     8.12     
11.98     8.13     
12.00     8.15     
12.03     8.16     
12.05     8.18     
12.07     8.20     
12.10     8.21     
12.12     8.23     
12.15     8.24     
12.18     8.26     
12.20     8.27     
12.23     8.29     
12.25     8.31     
12.28     8.32     
12.30     8.34     
12.32     8.35     
12.35     8.37     
12.38     8.38     
12.40     8.40     
12.43     8.42     
12.45     8.43     
12.48     8.45     
12.50     8.46     
12.53     8.48     
12.55     8.49     
12.57     8.51     
12.60     8.53     
12.62     8.54     
12.65     8.56     
12.68     8.57     
12.70     8.59     
12.73     8.60     
12.75     8.62     
12.78     8.64     
12.80     8.65     
12.82     8.67     
12.85     8.68     
12.88     8.70     
12.90     8.71     
12.93     8.73     
12.95     8.75     
12.98     8.76     
13.00     8.78     
13.03     8.79     
13.05     8.81     
13.07     8.83     
13.10     8.84     
13.12     8.86     
13.15     8.87     
13.18     8.89     
13.20     8.90     
13.23     8.92     
13.25     8.94     
13.28     8.95     
13.30     8.97     
13.32     8.98     
13.35     9.00     
13.38     9.02     
13.40     9.03     
13.43     9.05     
13.45     9.06     
13.48     9.08     
13.50     9.10     
13.53     9.11     
13.55     9.13     
13.57     9.14     
13.60     9.16     
13.62     9.17     
13.65     9.19     
13.68     9.21     
13.70     9.22     
13.73     9.24     
13.75     9.25     
13.78     9.27     
13.80     9.29     
13.82     9.30     
13.85     9.32     
13.88     9.33     
13.90     9.35     
13.93     9.37     
13.95     9.38     
13.98     9.40     
14.00     9.41     
14.03     9.43     
14.05     9.45     
14.07     9.46     
14.10     9.48     
14.12     9.49     
14.15     9.51     
14.18     9.53     
14.20     9.54     
14.23     9.56     
14.25     9.57     
14.28     9.59     
14.30     9.61     
14.32     9.62     
14.35     9.64     
14.38     9.65     
14.40     9.67     
14.43     9.69     
14.45     9.70     
14.48     9.72     
14.50     9.73     
14.53     9.75     
14.55     9.77     
14.57     9.78     
14.60     9.80     
14.62     9.81     
14.65     9.83     
14.68     9.85     
14.70     9.86     
14.73     9.88     
14.75     9.89     
14.78     9.91     
14.80     9.93     
14.82     9.94     
14.85     9.96     
14.88     9.98     
14.90     9.99     
14.93     10.01     
14.95     10.02     
14.98     10.04     
15.00     10.06     
15.02     10.07     
15.05     10.09     
15.07     10.10     
15.10     10.12     
15.12     10.14     
15.15     10.15     
15.18     10.17     
15.20     10.18     
15.22     10.20     
15.25     10.22     
15.27     10.23     
15.30     10.25     
15.32     10.27     
15.35     10.28     
15.38     10.30     
15.40     10.31     
15.43     10.33     
15.45     10.35     
15.47     10.36     
15.50     10.38     
15.52     10.39     
15.55     10.41     
15.57     10.43     
15.60     10.44     
15.62     10.46     
15.65     10.48     
15.68     10.49     
15.70     10.51     
15.72     10.52     
15.75     10.54     
15.77     10.56     
15.80     10.57     
15.82     10.59     
15.85     10.60     
15.88     10.62     
15.90     10.64     
15.93     10.65     
15.95     10.67     
15.97     10.69     
16.00     10.70     
16.02     10.72     
16.05     10.73     
16.07     10.75     
16.10     10.77     
16.12     10.78     
16.15     10.80     
16.18     10.82     
16.20     10.83     
16.22     10.85     
16.25     10.86     
16.27     10.88     
16.30     10.90     
16.32     10.91     
16.35     10.93     
16.38     10.95     
16.40     10.96     
16.43     10.98     
16.45     10.99     
16.47     11.01     
16.50     11.03     
16.52     11.04     
16.55     11.06     
16.57     11.07     
16.60     11.09     
16.62     11.11     
16.65     11.12     
16.68     11.14     
16.70     11.16     
16.72     11.17     
16.75     11.19     
16.77     11.21     
16.80     11.22     
16.82     11.24     
16.85     11.25     
16.88     11.27     
16.90     11.29     
16.93     11.30     
16.95     11.32     
16.97     11.34     
17.00     11.35     
17.02     11.37     
17.05     11.38     
17.07     11.40     
17.10     11.42     
17.12     11.43     
17.15     11.45     
17.18     11.47     
17.20     11.48     
17.22     11.50     
17.25     11.51     
17.27     11.53     
17.30     11.55     
17.32     11.56     
17.35     11.58     
17.38     11.60     
17.40     11.61     
17.43     11.63     
17.45     11.64     
17.47     11.66     
17.50     11.68     
17.52     11.69     
17.55     11.71     
17.57     11.73     
17.60     11.74     
17.62     11.76     
17.65     11.78     
17.68     11.79     
17.70     11.81     
17.72     11.82     
17.75     11.84     
17.77     11.86     
17.80     11.87     
17.82     11.89     
17.85     11.91     
17.88     11.92     
17.90     11.94     
17.93     11.96     
17.95     11.97     
17.97     11.99     
18.00     12.00     
18.02     12.02     
18.05     12.04     
18.07     12.05     
18.10     12.07     
18.12     12.09     
18.15     12.10     
18.18     12.12     
18.20     12.14     
18.22     12.15     
18.25     12.17     
18.27     12.18     
18.30     12.20     
18.32     12.22     
18.35     12.23     
18.38     12.25     
18.40     12.27     
18.43     12.28     
18.45     12.30     
18.47     12.32     
18.50     12.33     
18.52     12.35     
18.55     12.36     
18.57     12.38     
18.60     12.40     
18.62     12.41     
18.65     12.43     
18.68     12.45     
18.70     12.46     
18.72     12.48     
18.75     12.50     
18.77     12.51     
18.80     12.53     
18.82     12.54     
18.85     12.56     
18.88     12.58     
18.90     12.59     
18.93     12.61     
18.95     12.63     
18.97     12.64     
19.00     12.66     
19.02     12.68     
19.05     12.69     
19.07     12.71     
19.10     12.73     
19.12     12.74     
19.15     12.76     
19.18     12.77     
19.20     12.79     
19.22     12.81     
19.25     12.82     
19.27     12.84     
19.30     12.86     
19.32     12.87     
19.35     12.89     
19.38     12.91     
19.40     12.92     
19.43     12.94     
19.45     12.95     
19.47     12.97     
19.50     12.99     
19.52     13.00     
19.55     13.02     
19.57     13.04     
19.60     13.05     
19.62     13.07     
19.65     13.09     
19.68     13.10     
19.70     13.12     
19.72     13.14     
19.75     13.15     
19.77     13.17     
19.80     13.18     
19.82     13.20     
19.85     13.22     
19.88     13.23     
19.90     13.25     
19.93     13.27     
19.95     13.28     
19.97     13.30     
20.00     13.32     
20.02     13.33     
20.05     13.35     
20.07     13.37     
20.10     13.38     
20.12     13.40     
20.15     13.42     
20.18     13.43     
20.20     13.45     
20.22     13.46     
20.25     13.48     
20.27     13.50     
20.30     13.51     
20.32     13.53     
20.35     13.55     
20.38     13.56     
20.40     13.58     
20.43     13.60     
20.45     13.61     
20.47     13.63     
20.50     13.65     
20.52     13.66     
20.55     13.68     
20.57     13.69     
20.60     13.71     
20.62     13.73     
20.65     13.74     
20.68     13.76     
20.70     13.78     
20.72     13.79     
20.75     13.81     
20.77     13.83     
20.80     13.84     
20.82     13.86     
20.85     13.88     
20.88     13.89     
20.90     13.91     
20.93     13.93     
20.95     13.94     
20.97     13.96     
21.00     13.97     
21.02     13.99     
21.05     14.01     
21.07     14.02     
21.10     14.04     
21.12     14.06     
21.15     14.07     
21.18     14.09     
21.20     14.11     
21.22     14.12     
21.25     14.14     
21.27     14.16     
21.30     14.17     
21.32     14.19     
21.35     14.21     
21.38     14.22     
21.40     14.24     
21.43     14.26     
21.45     14.27     
21.47     14.29     
21.50     14.30     
21.52     14.32     
21.55     14.34     
21.57     14.35     
21.60     14.37     
21.62     14.39     
21.65     14.40     
21.68     14.42     
21.70     14.44     
21.72     14.45     
21.75     14.47     
21.77     14.49     
21.80     14.50     
21.82     14.52     
21.85     14.54     
21.88     14.55     
21.90     14.57     
21.93     14.59     
21.95     14.60     
21.97     14.62     
22.00     14.63     
22.02     14.65     
22.05     14.67     
22.07     14.68     
22.10     14.70     
22.12     14.72     
22.15     14.73     
22.18     14.75     
22.20     14.77     
22.22     14.78     
22.25     14.80     
22.27     14.82     
22.30     14.83     
22.32     14.85     
22.35     14.87     
22.38     14.88     
22.40     14.90     
22.43     14.92     
22.45     14.93     
22.47     14.95     
22.50     14.96     
22.52     14.98     
22.55     15.00     
22.57     15.01     
22.60     15.03     
22.62     15.05     
22.65     15.06     
22.68     15.08     
22.70     15.10     
22.72     15.11     
22.75     15.13     
22.77     15.15     
22.80     15.16     
22.82     15.18     
22.85     15.20     
22.88     15.21     
22.90     15.23     
22.93     15.25     
22.95     15.26     
22.98     15.28     
23.00     15.30     
23.02     15.31     
23.05     15.33     
23.07     15.34     
23.10     15.36     
23.12     15.38     
23.15     15.39     
23.18     15.41     
23.20     15.43     
23.23     15.44     
23.25     15.46     
23.27     15.48     
23.30     15.49     
23.32     15.51     
23.35     15.53     
23.38     15.54     
23.40     15.56     
23.43     15.58     
23.45     15.59     
23.48     15.61     
23.50     15.63     
23.52     15.64     
23.55     15.66     
23.57     15.68     
23.60     15.69     
23.62     15.71     
23.65     15.73     
23.68     15.74     
23.70     15.76     
23.73     15.77     
23.75     15.79     
23.77     15.81     
23.80     15.82     
23.82     15.84     
23.85     15.86     
23.88     15.87     
23.90     15.89     
23.93     15.91     
23.95     15.92     
23.98     15.94     
24.00     15.96     
24.02     15.97     
24.05     15.99     
24.07     16.01     
24.10     16.02     
24.12     16.04     
24.15     16.06     
24.17     16.07     
24.20     16.09     
24.23     16.11     
24.25     16.12     
24.27     16.14     
24.30     16.16     
24.32     16.17     
24.35     16.19     
24.38     16.20     
24.40     16.22     
24.42     16.24     
24.45     16.25     
24.48     16.27     
24.50     16.29     
24.52     16.30     
24.55     16.32     
24.57     16.34     
24.60     16.35     
24.62     16.37     
24.65     16.39     
24.67     16.40     
24.70     16.42     
24.73     16.44     
24.75     16.45     
24.77     16.47     
24.80     16.49     
24.82     16.50     
24.85     16.52     
24.88     16.54     
24.90     16.55     
24.92     16.57     
24.95     16.59     
24.98     16.60     
25.00     16.62     
25.02     16.64     
25.05     16.65     
25.07     16.67     
25.10     16.68     
25.12     16.70     
25.15     16.72     
25.17     16.73     
25.20     16.75     
25.23     16.77     
25.25     16.78     
25.27     16.80     
25.30     16.82     
25.32     16.83     
25.35     16.85     
25.38     16.87     
25.40     16.88     
25.42     16.90     
25.45     16.92     
25.48     16.93     
25.50     16.95     
25.52     16.97     
25.55     16.98     
25.57     17.00     
25.60     17.02     
25.62     17.03     
25.65     17.05     
25.67     17.07     
25.70     17.08     
25.73     17.10     
25.75     17.12     
25.77     17.13     
25.80     17.15     
25.82     17.17     
25.85     17.18     
25.88     17.20     
25.90     17.21     
25.92     17.23     
25.95     17.25     
25.98     17.26     
26.00     17.28     
26.02     17.30     
26.05     17.31     
26.07     17.33     
26.10     17.35     
26.12     17.36     
26.15     17.38     
26.17     17.40     
26.20     17.41     
26.23     17.43     
26.25     17.45     
26.27     17.46     
26.30     17.48     
26.32     17.50     
26.35     17.51     
26.38     17.53     
26.40     17.55     
26.42     17.56     
26.45     17.58     
26.48     17.60     
26.50     17.61     
26.52     17.63     
26.55     17.65     
26.57     17.66     
26.60     17.68     
26.62     17.70     
26.65     17.71     
26.67     17.73     
26.70     17.75     
26.73     17.76     
26.75     17.78     
26.77     17.79     
26.80     17.81     
26.82     17.83     
26.85     17.84     
26.88     17.86     
26.90     17.88     
26.92     17.89     
26.95     17.91     
26.98     17.93     
27.00     17.94     
27.02     17.96     
27.05     17.98     
27.07     17.99     
27.10     18.01     
27.12     18.03     
27.15     18.04     
27.17     18.06     
27.20     18.08     
27.23     18.09     
27.25     18.11     
27.27     18.13     
27.30     18.14     
27.32     18.16     
27.35     18.18     
27.38     18.19     
27.40     18.21     
27.42     18.23     
27.45     18.24     
27.48     18.26     
27.50     18.28     
27.52     18.29     
27.55     18.31     
27.57     18.33     
27.60     18.34     
27.62     18.36     
27.65     18.38     
27.67     18.39     
27.70     18.41     
27.73     18.42     
27.75     18.44     
27.77     18.46     
27.80     18.47     
27.82     18.49     
27.85     18.51     
27.88     18.52     
27.90     18.54     
27.92     18.56     
27.95     18.57     
27.98     18.59     
28.00     18.61     
28.02     18.62     
28.05     18.64     
28.07     18.66     
28.10     18.67     
28.12     18.69     
28.15     18.71     
28.17     18.72     
28.20     18.74     
28.23     18.76     
28.25     18.77     
28.27     18.79     
28.30     18.81     
28.32     18.82     
28.35     18.84     
28.38     18.86     
28.40     18.87     
28.42     18.89     
28.45     18.91     
28.48     18.92     
28.50     18.94     
28.52     18.96     
28.55     18.97     
28.57     18.99     
28.60     19.01     
28.62     19.02     
28.65     19.04     
28.67     19.06     
28.70     19.07     
28.73     19.09     
28.75     19.10     
28.77     19.12     
28.80     19.14     
28.82     19.15     
28.85     19.17     
28.88     19.19     
28.90     19.20     
28.92     19.22     
28.95     19.24     
28.98     19.25     
29.00     19.27     
29.02     19.29     
29.05     19.30     
29.07     19.32     
29.10     19.34     
29.12     19.35     
29.15     19.37     
29.17     19.39     
29.20     19.40     
29.23     19.42     
29.25     19.44     
29.27     19.45     
29.30     19.47     
29.32     19.49     
29.35     19.50     
29.38     19.52     
29.40     19.54     
29.42     19.55     
29.45     19.57     
29.48     19.59     
29.50     19.60     
29.52     19.62     
29.55     19.64     
29.57     19.65     
29.60     19.67     
29.62     19.69     
29.65     19.70     
29.67     19.72     
29.70     19.74     
29.73     19.75     
29.75     19.77     
29.77     19.79     
29.80     19.80     
29.82     19.82     
29.85     19.83     
29.88     19.85     
29.90     19.87     
29.92     19.88     
29.95     19.90     
29.98     19.92     
30.00     19.93     
30.02     19.95     
30.05     19.97     
30.07     19.98     
30.10     20.00     
30.12     20.02     
30.15     20.03     
30.17     20.05     
30.20     20.07     
30.23     20.08     
30.25     20.10     
30.27     20.12     
30.30     20.13     
30.32     20.15     
30.35     20.17     
30.38     20.18     
30.40     20.20     
30.42     20.22     
30.45     20.23     
30.48     20.25     
30.50     20.27     
30.52     20.28     
30.55     20.30     
30.57     20.32     
30.60     20.33     
30.62     20.35     
30.65     20.37     
30.67     20.38     
30.70     20.40     
30.73     20.42     
30.75     20.43     
30.77     20.45     
30.80     20.47     
30.82     20.48     
30.85     20.50     
30.88     20.52     
30.90     20.53     
30.92     20.55     
30.95     20.57     
30.98     20.58     
31.00     20.60     
31.02     20.61     
31.05     20.63     
31.07     20.65     
31.10     20.66     
31.12     20.68     
31.15     20.70     
31.17     20.71     
31.20     20.73     
31.23     20.75     
31.25     20.76     
31.27     20.78     
31.30     20.80     
31.32     20.81     
31.35     20.83     
31.38     20.85     
31.40     20.86     
31.42     20.88     
31.45     20.90     
31.48     20.91     
31.50     20.93     
31.52     20.95     
31.55     20.96     
31.57     20.98     
31.60     21.00     
31.62     21.01     
31.65     21.03     
31.68     21.05     
31.70     21.06     
31.73     21.08     
31.75     21.10     
31.77     21.11     
31.80     21.13     
31.82     21.15     
31.85     21.16     
31.88     21.18     
31.90     21.20     
31.93     21.21     
31.95     21.23     
31.98     21.25     
32.00     21.26     
32.02     21.28     
32.05     21.30     
32.08     21.31     
32.10     21.33     
32.12     21.35     
32.15     21.36     
32.17     21.38     
32.20     21.39     
32.23     21.41     
32.25     21.43     
32.27     21.44     
32.30     21.46     
32.33     21.48     
32.35     21.49     
32.38     21.51     
32.40     21.53     
32.42     21.54     
32.45     21.56     
32.48     21.58     
32.50     21.59     
32.52     21.61     
32.55     21.63     
32.58     21.64     
32.60     21.66     
32.62     21.68     
32.65     21.69     
32.67     21.71     
32.70     21.73     
32.73     21.74     
32.75     21.76     
32.77     21.78     
32.80     21.79     
32.83     21.81     
32.85     21.83     
32.88     21.84     
32.90     21.86     
32.92     21.88     
32.95     21.89     
32.98     21.91     
33.00     21.93     
33.02     21.94     
33.05     21.96     
33.08     21.98     
33.10     21.99     
33.12     22.01     
33.15     22.03     
33.17     22.04     
33.20     22.06     
33.23     22.08     
33.25     22.09     
33.27     22.11     
33.30     22.13     
33.33     22.14     
33.35     22.16     
33.38     22.18     
33.40     22.19     
33.42     22.21     
33.45     22.23     
33.48     22.24     
33.50     22.26     
33.52     22.27     
33.55     22.29     
33.58     22.31     
33.60     22.32     
33.62     22.34     
33.65     22.36     
33.67     22.37     
33.70     22.39     
33.73     22.41     
33.75     22.42     
33.77     22.44     
33.80     22.46     
33.83     22.47     
33.85     22.49     
33.88     22.51     
33.90     22.52     
33.92     22.54     
33.95     22.56     
33.98     22.57     
34.00     22.59     
34.02     22.61     
34.05     22.62     
34.08     22.64     
34.10     22.66     
34.12     22.67     
34.15     22.69     
34.17     22.71     
34.20     22.72     
34.23     22.74     
34.25     22.76     
34.27     22.77     
34.30     22.79     
34.33     22.81     
34.35     22.82     
34.38     22.84     
34.40     22.86     
34.42     22.87     
34.45     22.89     
34.48     22.91     
34.50     22.92     
34.52     22.94     
34.55     22.96     
34.58     22.97     
34.60     22.99     
34.62     23.01     
34.65     23.02     
34.67     23.04     
34.70     23.06     
34.73     23.07     
34.75     23.09     
34.77     23.10     
34.80     23.12     
34.83     23.14     
34.85     23.15     
34.88     23.17     
34.90     23.19     
34.92     23.20     
34.95     23.22     
34.98     23.24     
35.00     23.25     
35.02     23.27     
35.05     23.29     
35.08     23.30     
35.10     23.32     
35.12     23.34     
35.15     23.35     
35.17     23.37     
35.20     23.39     
35.23     23.40     
35.25     23.42     
35.27     23.44     
35.30     23.45     
35.33     23.47     
35.35     23.49     
35.38     23.50     
35.40     23.52     
35.42     23.54     
35.45     23.55     
35.48     23.57     
35.50     23.59     
35.52     23.60     
35.55     23.62     
35.58     23.64     
35.60     23.65     
35.62     23.67     
35.65     23.69     
35.67     23.70     
35.70     23.72     
35.73     23.74     
35.75     23.75     
35.77     23.77     
35.80     23.79     
35.83     23.80     
35.85     23.82     
35.88     23.84     
35.90     23.85     
35.92     23.87     
35.95     23.89     
35.98     23.90     
36.00     23.92     
36.02     23.94     
36.05     23.95     
36.08     23.97     
36.10     23.99     
36.12     24.00     
36.15     24.02     
36.17     24.03     
36.20     24.05     
36.23     24.07     
36.25     24.08     
36.27     24.10     
36.30     24.12     
36.33     24.13     
36.35     24.15     
36.38     24.17     
36.40     24.18     
36.42     24.20     
36.45     24.22     
36.48     24.23     
36.50     24.25     
36.52     24.27     
36.55     24.28     
36.58     24.30     
36.60     24.32     
36.62     24.33     
36.65     24.35     
36.67     24.37     
36.70     24.38     
36.73     24.40     
36.75     24.42     
36.77     24.43     
36.80     24.45     
36.83     24.47     
36.85     24.48     
36.88     24.50     
36.90     24.52     
36.92     24.53     
36.95     24.55     
36.98     24.57     
37.00     24.58     
37.02     24.60     
37.05     24.62     
37.08     24.63     
37.10     24.65     
37.12     24.67     
37.15     24.68     
37.17     24.70     
37.20     24.72     
37.23     24.73     
37.25     24.75     
37.27     24.77     
37.30     24.78     
37.33     24.80     
37.35     24.82     
37.38     24.83     
37.40     24.85     
37.42     24.87     
37.45     24.88     
37.48     24.90     
37.50     24.91     
37.52     24.93     
37.55     24.95     
37.58     24.96     
37.60     24.98     
37.62     25.00     
37.65     25.01     
37.67     25.03     
37.70     25.05     
37.73     25.06     
37.75     25.08     
37.77     25.10     
37.80     25.11     
37.83     25.13     
37.85     25.15     
37.88     25.16     
37.90     25.18     
37.92     25.20     
37.95     25.21     
37.98     25.23     
38.00     25.25     
38.02     25.26     
38.05     25.28     
38.08     25.30     
38.10     25.31     
38.12     25.33     
38.15     25.35     
38.17     25.36     
38.20     25.38     
38.23     25.40     
38.25     25.41     
38.27     25.43     
38.30     25.45     
38.33     25.46     
38.35     25.48     
38.38     25.50     
38.40     25.51     
38.42     25.53     
38.45     25.55     
38.48     25.56     
38.50     25.58     
38.52     25.60     
38.55     25.61     
38.58     25.63     
38.60     25.65     
38.62     25.66     
38.65     25.68     
38.67     25.70     
38.70     25.71     
38.73     25.73     
38.75     25.75     
38.77     25.76     
38.80     25.78     
38.83     25.80     
38.85     25.81     
38.88     25.83     
38.90     25.84     
38.92     25.86     
38.95     25.88     
38.98     25.89     
39.00     25.91     
39.02     25.93     
39.05     25.94     
39.08     25.96     
39.10     25.98     
39.12     25.99     
39.15     26.01     
39.17     26.03     
39.20     26.04     
39.23     26.06     
39.25     26.08     
39.27     26.09     
39.30     26.11     
39.33     26.13     
39.35     26.14     
39.38     26.16     
39.40     26.18     
39.42     26.19     
39.45     26.21     
39.48     26.23     
39.50     26.24     
39.52     26.26     
39.55     26.28     
39.58     26.29     
39.60     26.31     
39.62     26.33     
39.65     26.34     
39.67     26.36     
39.70     26.38     
39.73     26.39     
39.75     26.41     
39.77     26.43     
39.80     26.44     
39.83     26.46     
39.85     26.48     
39.88     26.49     
39.90     26.51     
39.92     26.53     
39.95     26.54     
39.98     26.56     
40.00     26.58     


==> MI_HD_crossings.dat <==
6.34     3.46     
14.56     7.56     
21.49     11.67     
27.98     15.74     
34.29     19.78     


==> MI_HD_m_1.dat <==
-6.99     0.35     
-6.96     0.35     
-6.94     0.36     
-6.91     0.36     
-6.89     0.36     
-6.86     0.36     
-6.84     0.36     
-6.81     0.36     
-6.79     0.37     
-6.76     0.37     
-6.74     0.37     
-6.71     0.37     
-6.69     0.38     
-6.66     0.38     
-6.64     0.38     
-6.61     0.38     
-6.59     0.38     
-6.56     0.39     
-6.54     0.39     
-6.51     0.39     
-6.49     0.39     
-6.46     0.39     
-6.44     0.40     
-6.41     0.40     
-6.39     0.40     
-6.36     0.40     
-6.34     0.40     
-6.31     0.41     
-6.29     0.41     
-6.26     0.41     
-6.24     0.41     
-6.21     0.42     
-6.19     0.42     
-6.16     0.42     
-6.14     0.42     
-6.11     0.43     
-6.09     0.43     
-6.06     0.43     
-6.04     0.43     
-6.01     0.43     
-5.99     0.44     
-5.96     0.44     
-5.94     0.44     
-5.91     0.44     
-5.89     0.45     
-5.86     0.45     
-5.84     0.45     
-5.81     0.45     
-5.79     0.46     
-5.76     0.46     
-5.74     0.46     
-5.71     0.46     
-5.69     0.47     
-5.66     0.47     
-5.64     0.47     
-5.61     0.47     
-5.59     0.48     
-5.56     0.48     
-5.54     0.48     
-5.51     0.48     
-5.49     0.49     
-5.46     0.49     
-5.44     0.49     
-5.41     0.49     
-5.39     0.50     
-5.36     0.50     
-5.34     0.50     
-5.31     0.51     
-5.29     0.51     
-5.26     0.51     
-5.24     0.51     
-5.21     0.52     
-5.19     0.52     
-5.16     0.52     
-5.14     0.53     
-5.11     0.53     
-5.09     0.53     
-5.06     0.53     
-5.04     0.54     
-5.01     0.54     
-4.99     0.54     
-4.96     0.55     
-4.94     0.55     
-4.91     0.55     
-4.89     0.55     
-4.86     0.56     
-4.84     0.56     
-4.81     0.56     
-4.79     0.57     
-4.76     0.57     
-4.74     0.57     
-4.71     0.58     
-4.69     0.58     
-4.66     0.58     
-4.64     0.58     
-4.61     0.59     
-4.59     0.59     
-4.56     0.59     
-4.54     0.60     
-4.51     0.60     
-4.49     0.60     
-4.46     0.61     
-4.44     0.61     
-4.41     0.61     
-4.39     0.62     
-4.36     0.62     
-4.34     0.62     
-4.31     0.63     
-4.29     0.63     
-4.26     0.63     
-4.24     0.64     
-4.21     0.64     
-4.19     0.64     
-4.16     0.65     
-4.14     0.65     
-4.11     0.65     
-4.09     0.66     
-4.06     0.66     
-4.04     0.66     
-4.01     0.67     
-3.99     0.67     
-3.96     0.67     
-3.94     0.68     
-3.91     0.68     
-3.89     0.68     
-3.86     0.69     
-3.84     0.69     
-3.81     0.70     
-3.79     0.70     
-3.76     0.70     
-3.74     0.71     
-3.71     0.71     
-3.69     0.71     
-3.66     0.72     
-3.64     0.72     
-3.61     0.73     
-3.59     0.73     
-3.56     0.73     
-3.54     0.74     
-3.51     0.74     
-3.49     0.74     
-3.46     0.75     
-3.44     0.75     
-3.41     0.76     
-3.39     0.76     
-3.36     0.76     
-3.34     0.77     
-3.31     0.77     
-3.29     0.78     
-3.26     0.78     
-3.24     0.78     
-3.21     0.79     
-3.19     0.79     
-3.16     0.80     
-3.14     0.80     
-3.11     0.80     
-3.09     0.81     
-3.06     0.81     
-3.04     0.82     
-3.01     0.82     
-2.99     0.82     
-2.96     0.83     
-2.94     0.83     
-2.91     0.84     
-2.89     0.84     
-2.86     0.85     
-2.84     0.85     
-2.81     0.86     
-2.79     0.86     
-2.76     0.86     
-2.74     0.87     
-2.71     0.87     
-2.69     0.88     
-2.66     0.88     
-2.64     0.89     
-2.61     0.89     
-2.59     0.90     
-2.56     0.90     
-2.54     0.90     
-2.51     0.91     
-2.49     0.91     
-2.46     0.92     
-2.44     0.92     
-2.41     0.93     
-2.39     0.93     
-2.36     0.94     
-2.34     0.94     
-2.31     0.95     
-2.29     0.95     
-2.26     0.96     
-2.24     0.96     
-2.21     0.97     
-2.19     0.97     
-2.16     0.97     
-2.14     0.98     
-2.11     0.98     
-2.09     0.99     
-2.06     0.99     
-2.04     1.00     
-2.01     1.00     
-1.99     1.01     
-1.96     1.01     
-1.94     1.02     
-1.91     1.02     
-1.89     1.03     
-1.86     1.03     
-1.84     1.04     
-1.81     1.05     
-1.79     1.05     
-1.76     1.06     
-1.74     1.06     
-1.71     1.07     
-1.69     1.07     
-1.66     1.08     
-1.64     1.08     
-1.61     1.09     
-1.59     1.09     
-1.56     1.10     
-1.54     1.10     
-1.51     1.11     
-1.49     1.11     
-1.46     1.12     
-1.44     1.12     
-1.41     1.13     
-1.39     1.14     
-1.36     1.14     
-1.34     1.15     
-1.31     1.15     
-1.29     1.16     
-1.26     1.16     
-1.24     1.17     
-1.21     1.18     
-1.19     1.18     
-1.16     1.19     
-1.14     1.19     
-1.11     1.20     
-1.09     1.20     
-1.06     1.21     
-1.04     1.22     
-1.01     1.22     
-0.99     1.23     
-0.96     1.23     
-0.94     1.24     
-0.91     1.24     
-0.89     1.25     
-0.86     1.26     
-0.84     1.26     
-0.81     1.27     
-0.79     1.27     
-0.76     1.28     
-0.74     1.29     
-0.71     1.29     
-0.69     1.30     
-0.66     1.30     
-0.64     1.31     
-0.61     1.32     
-0.59     1.32     
-0.56     1.33     
-0.54     1.34     
-0.51     1.34     
-0.49     1.35     
-0.46     1.35     
-0.44     1.36     
-0.41     1.37     
-0.39     1.37     
-0.36     1.38     
-0.34     1.39     
-0.31     1.39     
-0.29     1.40     
-0.26     1.41     
-0.24     1.41     
-0.21     1.42     
-0.19     1.43     
-0.16     1.43     
-0.14     1.44     
-0.11     1.45     
-0.09     1.45     
-0.06     1.46     
-0.04     1.47     
-0.01     1.47     
0.01     1.48     
0.04     1.49     
0.06     1.49     
0.09     1.50     
0.11     1.51     
0.14     1.51     
0.16     1.52     
0.19     1.53     
0.21     1.53     
0.24     1.54     
0.26     1.55     
0.29     1.55     
0.31     1.56     
0.34     1.57     
0.36     1.57     
0.39     1.58     
0.41     1.59     
0.44     1.60     
0.46     1.60     
0.49     1.61     
0.51     1.62     
0.54     1.62     
0.56     1.63     
0.59     1.64     
0.61     1.65     
0.64     1.65     
0.66     1.66     
0.69     1.67     
0.71     1.67     
0.74     1.68     
0.76     1.69     
0.79     1.70     
0.81     1.70     
0.84     1.71     
0.86     1.72     
0.89     1.73     
0.91     1.73     
0.94     1.74     
0.96     1.75     
0.99     1.76     
1.01     1.76     
1.04     1.77     
1.06     1.78     
1.09     1.79     
1.11     1.79     
1.14     1.80     
1.16     1.81     
1.19     1.82     
1.21     1.82     
1.24     1.83     
1.26     1.84     
1.29     1.85     
1.31     1.85     
1.34     1.86     
1.36     1.87     
1.39     1.88     
1.41     1.89     
1.44     1.89     
1.46     1.90     
1.49     1.91     
1.51     1.92     
1.54     1.92     
1.56     1.93     
1.59     1.94     
1.61     1.95     
1.64     1.96     
1.66     1.96     
1.69     1.97     
1.71     1.98     
1.74     1.99     
1.76     2.00     
1.79     2.00     
1.81     2.01     
1.84     2.02     
1.86     2.03     
1.89     2.04     
1.91     2.04     
1.94     2.05     
1.96     2.06     
1.99     2.07     
2.01     2.08     
2.04     2.08     
2.06     2.09     
2.09     2.10     
2.11     2.11     
2.14     2.12     
2.16     2.13     
2.19     2.13     
2.21     2.14     
2.24     2.15     
2.26     2.16     
2.29     2.17     
2.31     2.18     
2.34     2.18     
2.36     2.19     
2.39     2.20     
2.41     2.21     
2.44     2.22     
2.46     2.23     
2.49     2.23     
2.51     2.24     
2.54     2.25     
2.56     2.26     
2.59     2.27     
2.61     2.28     
2.64     2.28     
2.66     2.29     
2.69     2.30     
2.71     2.31     
2.74     2.32     
2.76     2.33     
2.79     2.33     
2.81     2.34     
2.84     2.35     
2.86     2.36     
2.89     2.37     
2.91     2.38     
2.94     2.38     
2.96     2.39     
2.99     2.40     
3.01     2.41     
3.04     2.42     
3.06     2.43     
3.09     2.44     
3.11     2.44     
3.14     2.45     
3.16     2.46     
3.19     2.47     
3.21     2.48     
3.24     2.49     
3.26     2.50     
3.29     2.50     
3.31     2.51     
3.34     2.52     
3.36     2.53     
3.39     2.54     
3.41     2.55     
3.44     2.55     
3.46     2.56     
3.49     2.57     
3.51     2.58     
3.54     2.59     
3.56     2.60     
3.59     2.61     
3.61     2.61     
3.64     2.62     
3.66     2.63     
3.69     2.64     
3.71     2.65     
3.74     2.66     
3.76     2.67     
3.79     2.67     
3.81     2.68     
3.84     2.69     
3.86     2.70     
3.89     2.71     
3.91     2.72     
3.94     2.72     
3.96     2.73     
3.99     2.74     
4.01     2.75     
4.04     2.76     
4.06     2.77     
4.09     2.78     
4.11     2.78     
4.14     2.79     
4.16     2.80     
4.19     2.81     
4.21     2.82     
4.24     2.83     
4.26     2.83     
4.29     2.84     
4.31     2.85     
4.34     2.86     
4.36     2.87     
4.39     2.88     
4.41     2.88     
4.44     2.89     
4.46     2.90     
4.49     2.91     
4.51     2.92     
4.54     2.92     
4.56     2.93     
4.59     2.94     
4.61     2.95     
4.64     2.96     
4.66     2.97     
4.69     2.97     
4.71     2.98     
4.74     2.99     
4.76     3.00     
4.79     3.01     
4.81     3.01     
4.84     3.02     
4.86     3.03     
4.89     3.04     
4.91     3.05     
4.94     3.05     
4.96     3.06     
4.99     3.07     
5.01     3.08     
5.04     3.08     
5.06     3.09     
5.09     3.10     
5.11     3.11     
5.14     3.12     
5.16     3.12     
5.19     3.13     
5.21     3.14     
5.24     3.15     
5.26     3.15     
5.29     3.16     
5.31     3.17     
5.34     3.18     
5.36     3.18     
5.39     3.19     
5.41     3.20     
5.44     3.21     
5.46     3.21     
5.49     3.22     
5.51     3.23     
5.54     3.24     
5.56     3.24     
5.59     3.25     
5.61     3.26     
5.64     3.27     
5.66     3.27     
5.69     3.28     
5.71     3.29     
5.74     3.29     
5.76     3.30     
5.79     3.31     
5.81     3.32     
5.84     3.32     
5.86     3.33     
5.89     3.34     
5.91     3.34     
5.94     3.35     
5.96     3.36     
5.99     3.36     
6.01     3.37     
6.04     3.38     
6.06     3.38     
6.09     3.39     
6.11     3.40     
6.14     3.40     
6.16     3.41     
6.19     3.42     
6.21     3.42     
6.24     3.43     
6.26     3.44     
6.29     3.44     
6.31     3.45     
6.34     3.46     
6.36     3.46     
6.39     3.47     
6.41     3.47     
6.44     3.48     
6.46     3.49     
6.49     3.49     
6.51     3.50     
6.54     3.51     
6.56     3.51     
6.59     3.52     
6.61     3.52     
6.64     3.53     
6.66     3.53     
6.69     3.54     
6.71     3.55     
6.74     3.55     
6.76     3.56     
6.79     3.56     
6.81     3.57     
6.84     3.57     
6.86     3.58     
6.89     3.59     
6.91     3.59     
6.94     3.60     
6.96     3.60     
6.99     3.61     
7.01     3.61     
7.04     3.62     
7.06     3.62     
7.09     3.63     
7.11     3.63     
7.14     3.64     
7.16     3.64     
7.19     3.65     
7.21     3.65     
7.24     3.66     
7.26     3.66     
7.29     3.67     
7.31     3.67     
7.34     3.68     
7.36     3.68     
7.39     3.69     
7.41     3.69     
7.44     3.70     
7.46     3.70     
7.49     3.70     
7.51     3.71     
7.54     3.71     
7.56     3.72     
7.59     3.72     
7.61     3.73     
7.64     3.73     
7.66     3.74     
7.69     3.74     
7.71     3.74     
7.74     3.75     
7.76     3.75     
7.79     3.76     
7.81     3.76     
7.84     3.76     
7.86     3.77     
7.89     3.77     
7.91     3.77     
7.94     3.78     
7.96     3.78     
7.99     3.79     
8.01     3.79     
8.04     3.79     
8.06     3.80     
8.09     3.80     
8.11     3.80     
8.14     3.81     
8.16     3.81     
8.19     3.81     
8.21     3.82     
8.24     3.82     
8.26     3.82     
8.29     3.83     
8.31     3.83     
8.34     3.83     
8.36     3.84     
8.39     3.84     
8.41     3.84     
8.44     3.85     
8.46     3.85     
8.49     3.85     
8.51     3.85     
8.54     3.86     
8.56     3.86     
8.59     3.86     
8.61     3.86     
8.64     3.87     
8.66     3.87     
8.69     3.87     
8.71     3.88     
8.74     3.88     
8.76     3.88     
8.79     3.88     
8.81     3.89     
8.84     3.89     
8.86     3.89     
8.89     3.89     
8.91     3.89     
8.94     3.90     
8.96     3.90     
8.99     3.90     
9.01     3.90     
9.04     3.91     
9.06     3.91     
9.09     3.91     
9.11     3.91     
9.14     3.91     
9.16     3.92     
9.19     3.92     
9.21     3.92     
9.24     3.92     
9.26     3.92     
9.29     3.92     
9.31     3.93     
9.34     3.93     
9.36     3.93     
9.39     3.93     
9.41     3.93     
9.44     3.93     
9.46     3.94     
9.49     3.94     
9.51     3.94     
9.54     3.94     
9.56     3.94     
9.59     3.94     
9.61     3.94     
9.64     3.95     
9.66     3.95     
9.69     3.95     
9.71     3.95     
9.74     3.95     
9.76     3.95     
9.79     3.95     
9.81     3.95     
9.84     3.96     
9.86     3.96     
9.89     3.96     
9.91     3.96     
9.94     3.96     
9.96     3.96     
9.99     3.96     
10.01     3.96     
10.04     3.96     
10.06     3.97     
10.09     3.97     
10.11     3.97     
10.14     3.97     
10.16     3.97     
10.19     3.97     
10.21     3.97     
10.24     3.97     
10.26     3.97     
10.29     3.97     
10.31     3.97     
10.34     3.97     
10.36     3.98     
10.39     3.98     
10.41     3.98     
10.44     3.98     
10.46     3.98     
10.49     3.98     
10.51     3.98     
10.54     3.98     
10.56     3.98     
10.59     3.98     
10.61     3.98     
10.64     3.98     
10.66     3.98     
10.69     3.98     
10.71     3.98     
10.74     3.98     
10.76     3.99     
10.79     3.99     
10.81     3.99     
10.84     3.99     
10.86     3.99     
10.89     3.99     
10.91     3.99     
10.94     3.99     
10.96     3.99     
10.99     3.99     
11.01     3.99     
11.04     3.99     
11.06     4.00     
11.09     4.00     
11.11     4.00     
11.14     4.00     
11.16     4.00     
11.19     4.00     
11.21     4.00     
11.24     4.00     
11.26     4.00     
11.29     4.00     
11.31     4.00     
11.34     4.00     
11.36     4.00     
11.39     4.00     
11.41     4.00     
11.44     4.00     
11.46     4.00     
11.49     4.00     
11.51     4.00     
11.54     4.00     
11.56     4.00     
11.59     4.00     
11.61     4.00     
11.64     4.00     
11.66     4.00     
11.69     4.00     
11.71     4.00     
11.74     4.00     
11.76     4.00     
11.79     4.00     
11.81     4.00     
11.84     4.00     
11.86     4.00     
11.89     4.00     
11.91     4.00     
11.94     4.00     
11.96     4.00     
11.99     4.00     
12.01     4.00     
12.04     4.00     
12.06     4.00     
12.09     4.00     
12.11     4.00     
12.14     4.00     
12.16     4.00     
12.19     4.00     
12.21     4.00     
12.24     4.00     
12.26     4.00     
12.29     4.00     
12.31     4.00     
12.34     4.00     
12.36     4.00     
12.39     4.00     
12.41     4.00     
12.44     4.00     
12.46     4.00     
12.49     4.00     
12.51     4.00     
12.54     4.00     
12.56     4.00     
12.59     4.00     
12.61     4.00     
12.64     4.00     
12.66     4.00     
12.69     4.00     
12.71     4.00     
12.74     4.00     
12.76     4.00     
12.79     4.00     
12.81     4.00     
12.84     4.00     
12.86     4.00     
12.89     4.00     
12.91     4.00     
12.94     4.00     
12.96     4.00     
12.99     4.00     
13.01     4.00     
13.04     4.00     
13.06     4.00     
13.09     4.00     
13.11     4.00     
13.14     4.00     
13.16     4.00     
13.19     4.00     
13.21     4.00     
13.24     4.00     
13.26     4.00     
13.29     4.00     
13.31     4.00     
13.34     4.00     
13.36     4.00     
13.39     4.00     
13.41     4.00     
13.44     4.00     
13.46     4.00     
13.49     4.00     
13.51     4.00     
13.54     4.00     
13.56     4.00     
13.59     4.00     
13.61     4.00     
13.64     4.00     
13.66     4.00     
13.69     4.00     
13.71     4.00     
13.74     4.00     
13.76     4.00     
13.79     4.00     
13.81     4.00     
13.84     4.00     
13.86     4.00     
13.89     4.00     
13.91     4.00     
13.94     4.00     
13.96     4.00     
13.99     4.00     
14.01     4.00     
14.04     4.00     
14.06     4.00     
14.09     4.00     
14.11     4.00     
14.14     4.00     
14.16     4.00     
14.19     4.00     
14.21     4.00     
14.24     4.00     
14.26     4.00     
14.29     4.00     
14.31     4.00     
14.34     4.00     
14.36     4.00     
14.39     4.00     
14.41     4.00     
14.44     4.00     
14.46     4.00     
14.49     4.00     
14.51     4.00     
14.54     4.00     
14.56     4.00     
14.59     4.00     
14.61     4.00     
14.64     4.00     
14.66     4.00     
14.69     4.00     
14.71     4.00     
14.74     4.00     
14.76     4.00     
14.79     4.00     
14.81     4.00     
14.84     4.00     
14.86     4.00     
14.89     4.00     
14.91     4.00     
14.94     4.00     
14.96     4.00     
14.99     4.00     
15.01     4.00     
15.04     4.00     
15.06     4.00     
15.09     4.00     
15.11     4.00     
15.14     4.00     
15.16     4.00     
15.19     4.00     
15.21     4.00     
15.24     4.00     
15.26     4.00     
15.29     4.00     
15.31     4.00     
15.34     4.00     
15.36     4.00     
15.39     4.00     
15.41     4.00     
15.44     4.00     
15.46     4.00     
15.49     4.00     
15.51     4.00     
15.54     4.00     
15.56     4.00     
15.59     4.00     
15.61     4.00     
15.64     4.00     
15.66     4.00     
15.69     4.00     
15.71     4.00     
15.74     4.00     
15.76     4.00     
15.79     4.00     
15.81     4.00     
15.84     4.00     
15.86     4.00     
15.89     4.00     
15.91     4.00     
15.94     4.00     
15.96     4.00     
15.99     4.00     
16.01     4.00     
16.04     4.00     
16.06     4.00     
16.09     4.00     
16.11     4.00     
16.14     4.00     
16.16     4.00     
16.19     4.00     
16.21     4.00     
16.24     4.00     
16.26     4.00     
16.29     4.00     
16.31     4.00     
16.34     4.00     
16.36     4.00     
16.39     4.00     
16.41     4.00     
16.44     4.00     
16.46     4.00     
16.49     4.00     
16.51     4.00     
16.54     4.00     
16.56     4.00     
16.59     4.00     
16.61     4.00     
16.64     4.00     
16.66     4.00     
16.69     4.00     
16.71     4.00     
16.74     4.00     
16.76     4.00     
16.79     4.00     
16.81     4.00     
16.84     4.00     
16.86     4.00     
16.89     4.00     
16.91     4.00     
16.94     4.00     
16.96     4.00     
16.99     4.00     
17.01     4.00     
17.04     4.00     
17.06     4.00     
17.09     4.00     
17.11     4.00     
17.14     4.00     
17.16     4.00     
17.19     4.00     
17.21     4.00     
17.24     4.00     
17.26     4.00     
17.29     4.00     
17.31     4.00     
17.34     4.00     
17.36     4.00     
17.39     4.00     
17.41     4.00     
17.44     4.00     
17.46     4.00     
17.49     4.00     
17.51     4.00     
17.54     4.00     
17.56     4.00     
17.59     4.00     
17.61     4.00     
17.64     4.00     
17.66     4.00     
17.69     4.00     
17.71     4.00     
17.74     4.00     
17.76     4.00     
17.79     4.00     
17.81     4.00     
17.84     4.00     
17.86     4.00     
17.89     4.00     
17.91     4.00     
17.94     4.00     
17.96     4.00     
17.99     4.00     
18.01     4.00     
18.04     4.00     
18.06     4.00     
18.09     4.00     
18.11     4.00     
18.14     4.00     
18.16     4.00     
18.19     4.00     
18.21     4.00     
18.24     4.00     
18.26     4.00     
18.29     4.00     
18.31     4.00     
18.34     4.00     
18.36     4.00     
18.39     4.00     
18.41     4.00     
18.44     4.00     
18.46     4.00     
18.49     4.00     
18.51     4.00     
18.54     4.00     
18.56     4.00     
18.59     4.00     
18.61     4.00     
18.64     4.00     
18.66     4.00     
18.69     4.00     
18.71     4.00     
18.74     4.00     
18.76     4.00     
18.79     4.00     
18.81     4.00     
18.84     4.00     
18.86     4.00     
18.89     4.00     
18.91     4.00     
18.94     4.00     
18.96     4.00     
18.99     4.00     
19.01     4.00     
19.04     4.00     
19.06     4.00     
19.09     4.00     
19.11     4.00     
19.14     4.00     
19.16     4.00     
19.19     4.00     
19.21     4.00     
19.24     4.00     
19.26     4.00     
19.29     4.00     
19.31     4.00     
19.34     4.00     
19.36     4.00     
19.39     4.00     
19.41     4.00     
19.44     4.00     
19.46     4.00     
19.49     4.00     
19.51     4.00     
19.54     4.00     
19.56     4.00     
19.59     4.00     
19.61     4.00     
19.64     4.00     
19.66     4.00     
19.69     4.00     
19.71     4.00     
19.74     4.00     
19.76     4.00     
19.79     4.00     
19.81     4.00     
19.84     4.00     
19.86     4.00     
19.89     4.00     
19.91     4.00     
19.94     4.00     
19.96     4.00     
19.99     4.00     
20.01     4.00     
20.04     4.00     
20.06     4.00     
20.09     4.00     
20.11     4.00     
20.14     4.00     
20.16     4.00     
20.19     4.00     
20.21     4.00     
20.24     4.00     
20.26     4.00     
20.29     4.00     
20.31     4.00     
20.34     4.00     
20.36     4.00     
20.39     4.00     
20.41     4.00     
20.44     4.00     
20.46     4.00     
20.49     4.00     
20.51     4.00     
20.54     4.00     
20.56     4.00     
20.59     4.00     
20.61     4.00     
20.64     4.00     
20.66     4.00     
20.69     4.00     
20.71     4.00     
20.74     4.00     
20.76     4.00     
20.79     4.00     
20.81     4.00     
20.84     4.00     
20.86     4.00     
20.89     4.00     
20.91     4.00     
20.94     4.00     
20.96     4.00     
20.99     4.00     
21.01     4.00     
21.04     4.00     
21.06     4.00     
21.09     4.00     
21.11     4.00     
21.14     4.00     
21.16     4.00     
21.19     4.00     
21.21     4.00     
21.24     4.00     
21.26     4.00     
21.29     4.00     
21.31     4.00     
21.34     4.00     
21.36     4.00     
21.39     4.00     
21.41     4.00     
21.44     4.00     
21.46     4.00     
21.49     4.00     
21.51     4.00     
21.54     4.00     
21.56     4.00     
21.59     4.00     
21.61     4.00     
21.64     4.00     
21.66     4.00     
21.69     4.00     
21.71     4.00     
21.74     4.00     
21.76     4.00     
21.79     4.00     
21.81     4.00     
21.84     4.00     
21.86     4.00     
21.89     4.00     
21.91     4.00     
21.94     4.00     
21.96     4.00     
21.99     4.00     
22.01     4.00     
22.04     4.00     
22.06     4.00     
22.09     4.00     
22.11     4.00     
22.14     4.00     
22.16     4.00     
22.19     4.00     
22.21     4.00     
22.24     4.00     
22.26     4.00     
22.29     4.00     
22.31     4.00     
22.34     4.00     
22.36     4.00     
22.39     4.00     
22.41     4.00     
22.44     4.00     
22.46     4.00     
22.49     4.00     
22.51     4.00     
22.54     4.00     
22.56     4.00     
22.59     4.00     
22.61     4.00     
22.64     4.00     
22.66     4.00     
22.69     4.00     
22.71     4.00     
22.74     4.00     
22.76     4.00     
22.79     4.00     
22.81     4.00     
22.84     4.00     
22.86     4.00     
22.89     4.00     
22.91     4.00     
22.94     4.00     
22.96     4.00     
22.99     4.00     
23.01     4.00     
23.04     4.00     
23.06     4.00     
23.09     4.00     
23.11     4.00     
23.14     4.00     
23.16     4.00     
23.19     4.00     
23.21     4.00     
23.24     4.00     
23.26     4.00     
23.29     4.00     
23.31     4.00     
23.34     4.00     
23.36     4.00     
23.39     4.00     
23.41     4.00     
23.44     4.00     
23.46     4.00     
23.49     4.00     
23.51     4.00     
23.54     4.00     
23.56     4.00     
23.59     4.00     
23.61     4.00     
23.64     4.00     
23.66     4.00     
23.69     4.00     
23.71     4.00     
23.74     4.00     
23.76     4.00     
23.79     4.00     
23.81     4.00     
23.84     4.00     
23.86     4.00     
23.89     4.00     
23.91     4.00     
23.94     4.00     
23.96     4.00     
23.99     4.00     
24.01     4.00     
24.04     4.00     
24.06     4.00     
24.09     4.00     
24.11     4.00     
24.14     4.00     
24.16     4.00     
24.19     4.00     
24.21     4.00     
24.24     4.00     
24.26     4.00     
24.29     4.00     
24.31     4.00     
24.34     4.00     
24.36     4.00     
24.39     4.00     
24.41     4.00     
24.44     4.00     
24.46     4.00     
24.49     4.00     
24.51     4.00     
24.54     4.00     
24.56     4.00     
24.59     4.00     
24.61     4.00     
24.64     4.00     
24.66     4.00     
24.69     4.00     
24.71     4.00     
24.74     4.00     
24.76     4.00     
24.79     4.00     
24.81     4.00     
24.84     4.00     
24.86     4.00     
24.89     4.00     
24.91     4.00     
24.94     4.00     
24.96     4.00     
24.99     4.00     
25.01     4.00     
25.04     4.00     
25.06     4.00     
25.09     4.00     
25.11     4.00     
25.14     4.00     
25.16     4.00     
25.19     4.00     
25.21     4.00     
25.24     4.00     
25.26     4.00     
25.29     4.00     
25.31     4.00     
25.34     4.00     
25.36     4.00     
25.39     4.00     
25.41     4.00     
25.44     4.00     
25.46     4.00     
25.49     4.00     
25.51     4.00     
25.54     4.00     
25.56     4.00     
25.59     4.00     
25.61     4.00     
25.64     4.00     
25.66     4.00     
25.69     4.00     
25.71     4.00     
25.74     4.00     
25.76     4.00     
25.79     4.00     
25.81     4.00     
25.84     4.00     
25.86     4.00     
25.89     4.00     
25.91     4.00     
25.94     4.00     
25.96     4.00     
25.99     4.00     
26.01     4.00     
26.04     4.00     
26.06     4.00     
26.09     4.00     
26.11     4.00     
26.14     4.00     
26.16     4.00     
26.19     4.00     
26.21     4.00     
26.24     4.00     
26.26     4.00     
26.29     4.00     
26.31     4.00     
26.34     4.00     
26.36     4.00     
26.39     4.00     
26.41     4.00     
26.44     4.00     
26.46     4.00     
26.49     4.00     
26.51     4.00     
26.54     4.00     
26.56     4.00     
26.59     4.00     
26.61     4.00     
26.64     4.00     
26.66     4.00     
26.69     4.00     
26.71     4.00     
26.74     4.00     
26.76     4.00     
26.79     4.00     
26.81     4.00     
26.84     4.00     
26.86     4.00     
26.89     4.00     
26.91     4.00     
26.94     4.00     
26.96     4.00     
26.99     4.00     
27.01     4.00     
27.04     4.00     
27.06     4.00     
27.09     4.00     
27.11     4.00     
27.14     4.00     
27.16     4.00     
27.19     4.00     
27.21     4.00     
27.24     4.00     
27.26     4.00     
27.29     4.00     
27.31     4.00     
27.34     4.00     
27.36     4.00     
27.39     4.00     
27.41     4.00     
27.44     4.00     
27.46     4.00     
27.49     4.00     
27.51     4.00     
27.54     4.00     
27.56     4.00     
27.59     4.00     
27.61     4.00     
27.64     4.00     
27.66     4.00     
27.69     4.00     
27.71     4.00     
27.74     4.00     
27.76     4.00     
27.79     4.00     
27.81     4.00     
27.84     4.00     
27.86     4.00     
27.89     4.00     
27.91     4.00     
27.94     4.00     
27.96     4.00     
27.99     4.00     
28.01     4.00     
28.04     4.00     
28.06     4.00     
28.09     4.00     
28.11     4.00     
28.14     4.00     
28.16     4.00     
28.19     4.00     
28.21     4.00     
28.24     4.00     
28.26     4.00     
28.29     4.00     
28.31     4.00     
28.34     4.00     
28.36     4.00     
28.39     4.00     
28.41     4.00     
28.44     4.00     
28.46     4.00     
28.49     4.00     
28.51     4.00     
28.54     4.00     
28.56     4.00     
28.59     4.00     
28.61     4.00     
28.64     4.00     
28.66     4.00     
28.69     4.00     
28.71     4.00     
28.74     4.00     
28.76     4.00     
28.79     4.00     
28.81     4.00     
28.84     4.00     
28.86     4.00     
28.89     4.00     
28.91     4.00     
28.94     4.00     
28.96     4.00     
28.99     4.00     
29.01     4.00     
29.04     4.00     
29.06     4.00     
29.09     4.00     
29.11     4.00     
29.14     4.00     
29.16     4.00     
29.19     4.00     
29.21     4.00     
29.24     4.00     
29.26     4.00     
29.29     4.00     
29.31     4.00     
29.34     4.00     
29.36     4.00     
29.39     4.00     
29.41     4.00     
29.44     4.00     
29.46     4.00     
29.49     4.00     
29.51     4.00     
29.54     4.00     
29.56     4.00     
29.59     4.00     
29.61     4.00     
29.64     4.00     
29.66     4.00     
29.69     4.00     
29.71     4.00     
29.74     4.00     
29.76     4.00     
29.79     4.00     
29.81     4.00     
29.84     4.00     
29.86     4.00     
29.89     4.00     
29.91     4.00     
29.94     4.00     
29.96     4.00     
29.99     4.00     
30.01     4.00     
30.04     4.00     
30.06     4.00     
30.09     4.00     
30.11     4.00     
30.14     4.00     
30.16     4.00     
30.19     4.00     
30.21     4.00     
30.24     4.00     
30.26     4.00     
30.29     4.00     
30.31     4.00     
30.34     4.00     
30.36     4.00     
30.39     4.00     
30.41     4.00     
30.44     4.00     
30.46     4.00     
30.49     4.00     
30.51     4.00     
30.54     4.00     
30.56     4.00     
30.59     4.00     
30.61     4.00     
30.64     4.00     
30.66     4.00     
30.69     4.00     
30.71     4.00     
30.74     4.00     
30.76     4.00     
30.79     4.00     
30.81     4.00     
30.84     4.00     
30.86     4.00     
30.89     4.00     
30.91     4.00     
30.94     4.00     
30.96     4.00     
30.99     4.00     
31.01     4.00     
31.04     4.00     
31.06     4.00     
31.09     4.00     
31.11     4.00     
31.14     4.00     
31.16     4.00     
31.19     4.00     
31.21     4.00     
31.24     4.00     
31.26     4.00     
31.29     4.00     
31.31     4.00     
31.34     4.00     
31.36     4.00     
31.39     4.00     
31.41     4.00     
31.44     4.00     
31.46     4.00     
31.49     4.00     
31.51     4.00     
31.54     4.00     
31.56     4.00     
31.59     4.00     
31.61     4.00     
31.64     4.00     
31.66     4.00     
31.69     4.00     
31.71     4.00     
31.74     4.00     
31.76     4.00     
31.79     4.00     
31.81     4.00     
31.84     4.00     
31.86     4.00     
31.89     4.00     
31.91     4.00     
31.94     4.00     
31.96     4.00     
31.99     4.00     
32.01     4.00     
32.04     4.00     
32.06     4.00     
32.09     4.00     
32.11     4.00     
32.14     4.00     
32.16     4.00     
32.19     4.00     
32.21     4.00     
32.24     4.00     
32.26     4.00     
32.29     4.00     
32.31     4.00     
32.34     4.00     
32.36     4.00     
32.39     4.00     
32.41     4.00     
32.44     4.00     
32.46     4.00     
32.49     4.00     
32.51     4.00     
32.54     4.00     
32.56     4.00     
32.59     4.00     
32.61     4.00     
32.64     4.00     
32.66     4.00     
32.69     4.00     
32.71     4.00     
32.74     4.00     
32.76     4.00     
32.79     4.00     
32.81     4.00     
32.84     4.00     
32.86     4.00     
32.89     4.00     
32.91     4.00     
32.94     4.00     
32.96     4.00     
32.99     4.00     
33.01     4.00     
33.04     4.00     
33.06     4.00     
33.09     4.00     
33.11     4.00     
33.14     4.00     
33.16     4.00     
33.19     4.00     
33.21     4.00     
33.24     4.00     
33.26     4.00     
33.29     4.00     
33.31     4.00     
33.34     4.00     
33.36     4.00     
33.39     4.00     
33.41     4.00     
33.44     4.00     
33.46     4.00     
33.49     4.00     
33.51     4.00     
33.54     4.00     
33.56     4.00     
33.59     4.00     
33.61     4.00     
33.64     4.00     
33.66     4.00     
33.69     4.00     
33.71     4.00     
33.74     4.00     
33.76     4.00     
33.79     4.00     
33.81     4.00     
33.84     4.00     
33.86     4.00     
33.89     4.00     
33.91     4.00     
33.94     4.00     
33.96     4.00     
33.99     4.00     
34.01     4.00     
34.04     4.00     
34.06     4.00     
34.09     4.00     
34.11     4.00     
34.14     4.00     
34.16     4.00     
34.19     4.00     
34.21     4.00     
34.24     4.00     
34.26     4.00     
34.29     4.00     
34.31     4.00     
34.34     4.00     
34.36     4.00     
34.39     4.00     
34.41     4.00     
34.44     4.00     
34.46     4.00     
34.49     4.00     
34.51     4.00     
34.54     4.00     
34.56     4.00     
34.59     4.00     
34.61     4.00     
34.64     4.00     
34.66     4.00     
34.69     4.00     
34.71     4.00     
34.74     4.00     
34.76     4.00     
34.79     4.00     
34.81     4.00     
34.84     4.00     
34.86     4.00     
34.89     4.00     
34.91     4.00     
34.94     4.00     
34.96     4.00     
34.99     4.00     
35.01     4.00     
35.04     4.00     
35.06     4.00     
35.09     4.00     
35.11     4.00     
35.14     4.00     
35.16     4.00     
35.19     4.00     
35.21     4.00     
35.24     4.00     
35.26     4.00     
35.29     4.00     
35.31     4.00     
35.34     4.00     
35.36     4.00     
35.39     4.00     
35.41     4.00     
35.44     4.00     
35.46     4.00     
35.49     4.00     
35.51     4.00     
35.54     4.00     
35.56     4.00     
35.59     4.00     
35.61     4.00     
35.64     4.00     
35.66     4.00     
35.69     4.00     
35.71     4.00     
35.74     4.00     
35.76     4.00     
35.79     4.00     
35.81     4.00     
35.84     4.00     
35.86     4.00     
35.89     4.00     
35.91     4.00     
35.94     4.00     
35.96     4.00     
35.99     4.00     
36.01     4.00     
36.04     4.00     
36.06     4.00     
36.09     4.00     
36.11     4.00     
36.14     4.00     
36.16     4.00     
36.19     4.00     
36.21     4.00     
36.24     4.00     
36.26     4.00     
36.29     4.00     
36.31     4.00     
36.34     4.00     
36.36     4.00     
36.39     4.00     
36.41     4.00     
36.44     4.00     
36.46     4.00     
36.49     4.00     
36.51     4.00     
36.54     4.00     
36.56     4.00     
36.59     4.00     
36.61     4.00     
36.64     4.00     
36.66     4.00     
36.69     4.00     
36.71     4.00     
36.74     4.00     
36.76     4.00     
36.79     4.00     
36.81     4.00     
36.84     4.00     
36.86     4.00     
36.89     4.00     
36.91     4.00     
36.94     4.00     
36.96     4.00     
36.99     4.00     
37.01     4.00     
37.04     4.00     
37.06     4.00     
37.09     4.00     
37.11     4.00     
37.14     4.00     
37.16     4.00     
37.19     4.00     
37.21     4.00     
37.24     4.00     
37.26     4.00     
37.29     4.00     
37.31     4.00     
37.34     4.00     
37.36     4.00     
37.39     4.00     
37.41     4.00     
37.44     4.00     
37.46     4.00     
37.49     4.00     
37.51     4.00     
37.54     4.00     
37.56     4.00     
37.59     4.00     
37.61     4.00     
37.64     4.00     
37.66     4.00     
37.69     4.00     
37.71     4.00     
37.74     4.00     
37.76     4.00     
37.79     4.00     
37.81     4.00     
37.84     4.00     
37.86     4.00     
37.89     4.00     
37.91     4.00     
37.94     4.00     
37.96     4.00     
37.99     4.00     
38.01     4.00     
38.04     4.00     
38.06     4.00     
38.09     4.00     
38.11     4.00     
38.14     4.00     
38.16     4.00     
38.19     4.00     
38.21     4.00     
38.24     4.00     
38.26     4.00     
38.29     4.00     
38.31     4.00     
38.34     4.00     
38.36     4.00     
38.39     4.00     
38.41     4.00     
38.44     4.00     
38.46     4.00     
38.49     4.00     
38.51     4.00     
38.54     4.00     
38.56     4.00     
38.59     4.00     
38.61     4.00     
38.64     4.00     
38.66     4.00     
38.69     4.00     
38.71     4.00     
38.74     4.00     
38.76     4.00     
38.79     4.00     
38.81     4.00     
38.84     4.00     
38.86     4.00     
38.89     4.00     
38.91     4.00     
38.94     4.00     
38.96     4.00     
38.99     4.00     
39.01     4.00     
39.04     4.00     
39.06     4.00     
39.09     4.00     
39.11     4.00     
39.14     4.00     
39.16     4.00     
39.19     4.00     
39.21     4.00     
39.24     4.00     
39.26     4.00     
39.29     4.00     
39.31     4.00     
39.34     4.00     
39.36     4.00     
39.39     4.00     
39.41     4.00     
39.44     4.00     
39.46     4.00     
39.49     4.00     
39.51     4.00     
39.54     4.00     
39.56     4.00     
39.59     4.00     
39.61     4.00     
39.64     4.00     
39.66     4.00     
39.69     4.00     
39.71     4.00     
39.74     4.00     
39.76     4.00     
39.79     4.00     
39.81     4.00     
39.84     4.00     
39.86     4.00     
39.89     4.00     
39.91     4.00     
39.94     4.00     
39.96     4.00     
39.99     4.00     
40.01     4.00     
40.04     4.00     
40.06     4.00     
40.09     4.00     
40.11     4.00     
40.14     4.00     
40.16     4.00     
40.19     4.00     
40.21     4.00     
40.24     4.00     
40.26     4.00     
40.29     4.00     
40.31     4.00     
40.34     4.00     
40.36     4.00     
40.39     4.00     
40.41     4.00     
40.44     4.00     
40.46     4.00     
40.49     4.00     
40.51     4.00     
40.54     4.00     
40.56     4.00     
40.59     4.00     
40.61     4.00     
40.64     4.00     
40.66     4.00     
40.69     4.00     
40.71     4.00     
40.74     4.00     
40.76     4.00     
40.79     4.00     
40.81     4.00     
40.84     4.00     
40.86     4.00     
40.89     4.00     
40.91     4.00     
40.94     4.00     
40.96     4.00     
40.99     4.00     
41.01     4.00     
41.04     4.00     
41.06     4.00     
41.09     4.00     
41.11     4.00     
41.14     4.00     
41.16     4.00     
41.19     4.00     
41.21     4.00     
41.24     4.00     
41.26     4.00     
41.29     4.00     
41.31     4.00     
41.34     4.00     
41.36     4.00     
41.39     4.00     
41.41     4.00     
41.44     4.00     
41.46     4.00     
41.49     4.00     
41.51     4.00     
41.54     4.00     
41.56     4.00     
41.59     4.00     
41.61     4.00     
41.64     4.00     
41.66     4.00     
41.69     4.00     
41.71     4.00     
41.74     4.00     
41.76     4.00     
41.79     4.00     
41.81     4.00     
41.84     4.00     
41.86     4.00     
41.89     4.00     
41.91     4.00     
41.94     4.00     
41.96     4.00     
41.99     4.00     
42.01     4.00     
42.04     4.00     
42.06     4.00     
42.09     4.00     
42.11     4.00     
42.14     4.00     
42.16     4.00     
42.19     4.00     
42.21     4.00     
42.24     4.00     
42.26     4.00     
42.29     4.00     
42.31     4.00     
42.34     4.00     
42.36     4.00     
42.39     4.00     
42.41     4.00     
42.44     4.00     
42.46     4.00     
42.49     4.00     
42.51     4.00     
42.54     4.00     
42.56     4.00     
42.59     4.00     
42.61     4.00     
42.64     4.00     
42.66     4.00     
42.69     4.00     
42.71     4.00     
42.74     4.00     
42.76     4.00     
42.79     4.00     
42.81     4.00     
42.84     4.00     
42.86     4.00     
42.89     4.00     
42.91     4.00     
42.94     4.00     
42.96     4.00     
42.99     4.00     
43.01     4.00     


==> MI_HD_m_2.dat <==
-6.99     0.18     
-6.96     0.18     
-6.94     0.18     
-6.91     0.18     
-6.89     0.18     
-6.86     0.18     
-6.84     0.18     
-6.81     0.18     
-6.79     0.18     
-6.76     0.19     
-6.74     0.19     
-6.71     0.19     
-6.69     0.19     
-6.66     0.19     
-6.64     0.19     
-6.61     0.19     
-6.59     0.19     
-6.56     0.20     
-6.54     0.20     
-6.51     0.20     
-6.49     0.20     
-6.46     0.20     
-6.44     0.20     
-6.41     0.20     
-6.39     0.21     
-6.36     0.21     
-6.34     0.21     
-6.31     0.21     
-6.29     0.21     
-6.26     0.21     
-6.24     0.21     
-6.21     0.22     
-6.19     0.22     
-6.16     0.22     
-6.14     0.22     
-6.11     0.22     
-6.09     0.22     
-6.06     0.22     
-6.04     0.23     
-6.01     0.23     
-5.99     0.23     
-5.96     0.23     
-5.94     0.23     
-5.91     0.23     
-5.89     0.23     
-5.86     0.24     
-5.84     0.24     
-5.81     0.24     
-5.79     0.24     
-5.76     0.24     
-5.74     0.24     
-5.71     0.25     
-5.69     0.25     
-5.66     0.25     
-5.64     0.25     
-5.61     0.25     
-5.59     0.25     
-5.56     0.26     
-5.54     0.26     
-5.51     0.26     
-5.49     0.26     
-5.46     0.26     
-5.44     0.26     
-5.41     0.27     
-5.39     0.27     
-5.36     0.27     
-5.34     0.27     
-5.31     0.27     
-5.29     0.27     
-5.26     0.28     
-5.24     0.28     
-5.21     0.28     
-5.19     0.28     
-5.16     0.28     
-5.14     0.29     
-5.11     0.29     
-5.09     0.29     
-5.06     0.29     
-5.04     0.29     
-5.01     0.30     
-4.99     0.30     
-4.96     0.30     
-4.94     0.30     
-4.91     0.30     
-4.89     0.31     
-4.86     0.31     
-4.84     0.31     
-4.81     0.31     
-4.79     0.31     
-4.76     0.32     
-4.74     0.32     
-4.71     0.32     
-4.69     0.32     
-4.66     0.32     
-4.64     0.33     
-4.61     0.33     
-4.59     0.33     
-4.56     0.33     
-4.54     0.34     
-4.51     0.34     
-4.49     0.34     
-4.46     0.34     
-4.44     0.34     
-4.41     0.35     
-4.39     0.35     
-4.36     0.35     
-4.34     0.35     
-4.31     0.36     
-4.29     0.36     
-4.26     0.36     
-4.24     0.36     
-4.21     0.37     
-4.19     0.37     
-4.16     0.37     
-4.14     0.37     
-4.11     0.38     
-4.09     0.38     
-4.06     0.38     
-4.04     0.38     
-4.01     0.39     
-3.99     0.39     
-3.96     0.39     
-3.94     0.39     
-3.91     0.40     
-3.89     0.40     
-3.86     0.40     
-3.84     0.40     
-3.81     0.41     
-3.79     0.41     
-3.76     0.41     
-3.74     0.41     
-3.71     0.42     
-3.69     0.42     
-3.66     0.42     
-3.64     0.43     
-3.61     0.43     
-3.59     0.43     
-3.56     0.43     
-3.54     0.44     
-3.51     0.44     
-3.49     0.44     
-3.46     0.45     
-3.44     0.45     
-3.41     0.45     
-3.39     0.46     
-3.36     0.46     
-3.34     0.46     
-3.31     0.46     
-3.29     0.47     
-3.26     0.47     
-3.24     0.47     
-3.21     0.48     
-3.19     0.48     
-3.16     0.48     
-3.14     0.49     
-3.11     0.49     
-3.09     0.49     
-3.06     0.50     
-3.04     0.50     
-3.01     0.50     
-2.99     0.51     
-2.96     0.51     
-2.94     0.51     
-2.91     0.52     
-2.89     0.52     
-2.86     0.52     
-2.84     0.53     
-2.81     0.53     
-2.79     0.53     
-2.76     0.54     
-2.74     0.54     
-2.71     0.54     
-2.69     0.55     
-2.66     0.55     
-2.64     0.56     
-2.61     0.56     
-2.59     0.56     
-2.56     0.57     
-2.54     0.57     
-2.51     0.57     
-2.49     0.58     
-2.46     0.58     
-2.44     0.58     
-2.41     0.59     
-2.39     0.59     
-2.36     0.60     
-2.34     0.60     
-2.31     0.60     
-2.29     0.61     
-2.26     0.61     
-2.24     0.62     
-2.21     0.62     
-2.19     0.62     
-2.16     0.63     
-2.14     0.63     
-2.11     0.64     
-2.09     0.64     
-2.06     0.64     
-2.04     0.65     
-2.01     0.65     
-1.99     0.66     
-1.96     0.66     
-1.94     0.67     
-1.91     0.67     
-1.89     0.67     
-1.86     0.68     
-1.84     0.68     
-1.81     0.69     
-1.79     0.69     
-1.76     0.70     
-1.74     0.70     
-1.71     0.71     
-1.69     0.71     
-1.66     0.71     
-1.64     0.72     
-1.61     0.72     
-1.59     0.73     
-1.56     0.73     
-1.54     0.74     
-1.51     0.74     
-1.49     0.75     
-1.46     0.75     
-1.44     0.76     
-1.41     0.76     
-1.39     0.77     
-1.36     0.77     
-1.34     0.78     
-1.31     0.78     
-1.29     0.79     
-1.26     0.79     
-1.24     0.80     
-1.21     0.80     
-1.19     0.81     
-1.16     0.81     
-1.14     0.82     
-1.11     0.82     
-1.09     0.83     
-1.06     0.83     
-1.04     0.84     
-1.01     0.84     
-0.99     0.85     
-0.96     0.85     
-0.94     0.86     
-0.91     0.86     
-0.89     0.87     
-0.86     0.87     
-0.84     0.88     
-0.81     0.89     
-0.79     0.89     
-0.76     0.90     
-0.74     0.90     
-0.71     0.91     
-0.69     0.91     
-0.66     0.92     
-0.64     0.92     
-0.61     0.93     
-0.59     0.94     
-0.56     0.94     
-0.54     0.95     
-0.51     0.95     
-0.49     0.96     
-0.46     0.96     
-0.44     0.97     
-0.41     0.98     
-0.39     0.98     
-0.36     0.99     
-0.34     0.99     
-0.31     1.00     
-0.29     1.01     
-0.26     1.01     
-0.24     1.02     
-0.21     1.02     
-0.19     1.03     
-0.16     1.04     
-0.14     1.04     
-0.11     1.05     
-0.09     1.06     
-0.06     1.06     
-0.04     1.07     
-0.01     1.07     
0.01     1.08     
0.04     1.09     
0.06     1.09     
0.09     1.10     
0.11     1.11     
0.14     1.11     
0.16     1.12     
0.19     1.13     
0.21     1.13     
0.24     1.14     
0.26     1.15     
0.29     1.15     
0.31     1.16     
0.34     1.17     
0.36     1.17     
0.39     1.18     
0.41     1.19     
0.44     1.19     
0.46     1.20     
0.49     1.21     
0.51     1.21     
0.54     1.22     
0.56     1.23     
0.59     1.24     
0.61     1.24     
0.64     1.25     
0.66     1.26     
0.69     1.26     
0.71     1.27     
0.74     1.28     
0.76     1.29     
0.79     1.29     
0.81     1.30     
0.84     1.31     
0.86     1.31     
0.89     1.32     
0.91     1.33     
0.94     1.34     
0.96     1.34     
0.99     1.35     
1.01     1.36     
1.04     1.37     
1.06     1.37     
1.09     1.38     
1.11     1.39     
1.14     1.40     
1.16     1.40     
1.19     1.41     
1.21     1.42     
1.24     1.43     
1.26     1.44     
1.29     1.44     
1.31     1.45     
1.34     1.46     
1.36     1.47     
1.39     1.47     
1.41     1.48     
1.44     1.49     
1.46     1.50     
1.49     1.51     
1.51     1.51     
1.54     1.52     
1.56     1.53     
1.59     1.54     
1.61     1.55     
1.64     1.56     
1.66     1.56     
1.69     1.57     
1.71     1.58     
1.74     1.59     
1.76     1.60     
1.79     1.60     
1.81     1.61     
1.84     1.62     
1.86     1.63     
1.89     1.64     
1.91     1.65     
1.94     1.65     
1.96     1.66     
1.99     1.67     
2.01     1.68     
2.04     1.69     
2.06     1.70     
2.09     1.71     
2.11     1.71     
2.14     1.72     
2.16     1.73     
2.19     1.74     
2.21     1.75     
2.24     1.76     
2.26     1.77     
2.29     1.78     
2.31     1.78     
2.34     1.79     
2.36     1.80     
2.39     1.81     
2.41     1.82     
2.44     1.83     
2.46     1.84     
2.49     1.85     
2.51     1.86     
2.54     1.86     
2.56     1.87     
2.59     1.88     
2.61     1.89     
2.64     1.90     
2.66     1.91     
2.69     1.92     
2.71     1.93     
2.74     1.94     
2.76     1.95     
2.79     1.96     
2.81     1.96     
2.84     1.97     
2.86     1.98     
2.89     1.99     
2.91     2.00     
2.94     2.01     
2.96     2.02     
2.99     2.03     
3.01     2.04     
3.04     2.05     
3.06     2.06     
3.09     2.07     
3.11     2.08     
3.14     2.09     
3.16     2.10     
3.19     2.11     
3.21     2.11     
3.24     2.12     
3.26     2.13     
3.29     2.14     
3.31     2.15     
3.34     2.16     
3.36     2.17     
3.39     2.18     
3.41     2.19     
3.44     2.20     
3.46     2.21     
3.49     2.22     
3.51     2.23     
3.54     2.24     
3.56     2.25     
3.59     2.26     
3.61     2.27     
3.64     2.28     
3.66     2.29     
3.69     2.30     
3.71     2.31     
3.74     2.32     
3.76     2.33     
3.79     2.34     
3.81     2.35     
3.84     2.36     
3.86     2.37     
3.89     2.38     
3.91     2.39     
3.94     2.40     
3.96     2.41     
3.99     2.42     
4.01     2.43     
4.04     2.44     
4.06     2.45     
4.09     2.46     
4.11     2.47     
4.14     2.48     
4.16     2.49     
4.19     2.50     
4.21     2.51     
4.24     2.52     
4.26     2.53     
4.29     2.54     
4.31     2.55     
4.34     2.56     
4.36     2.57     
4.39     2.58     
4.41     2.60     
4.44     2.61     
4.46     2.62     
4.49     2.63     
4.51     2.64     
4.54     2.65     
4.56     2.66     
4.59     2.67     
4.61     2.68     
4.64     2.69     
4.66     2.70     
4.69     2.71     
4.71     2.72     
4.74     2.73     
4.76     2.74     
4.79     2.75     
4.81     2.76     
4.84     2.78     
4.86     2.79     
4.89     2.80     
4.91     2.81     
4.94     2.82     
4.96     2.83     
4.99     2.84     
5.01     2.85     
5.04     2.86     
5.06     2.87     
5.09     2.88     
5.11     2.89     
5.14     2.91     
5.16     2.92     
5.19     2.93     
5.21     2.94     
5.24     2.95     
5.26     2.96     
5.29     2.97     
5.31     2.98     
5.34     2.99     
5.36     3.00     
5.39     3.02     
5.41     3.03     
5.44     3.04     
5.46     3.05     
5.49     3.06     
5.51     3.07     
5.54     3.08     
5.56     3.09     
5.59     3.11     
5.61     3.12     
5.64     3.13     
5.66     3.14     
5.69     3.15     
5.71     3.16     
5.74     3.17     
5.76     3.19     
5.79     3.20     
5.81     3.21     
5.84     3.22     
5.86     3.23     
5.89     3.24     
5.91     3.25     
5.94     3.27     
5.96     3.28     
5.99     3.29     
6.01     3.30     
6.04     3.31     
6.06     3.32     
6.09     3.34     
6.11     3.35     
6.14     3.36     
6.16     3.37     
6.19     3.38     
6.21     3.39     
6.24     3.41     
6.26     3.42     
6.29     3.43     
6.31     3.44     
6.34     3.45     
6.36     3.47     
6.39     3.48     
6.41     3.49     
6.44     3.50     
6.46     3.51     
6.49     3.53     
6.51     3.54     
6.54     3.55     
6.56     3.56     
6.59     3.57     
6.61     3.59     
6.64     3.60     
6.66     3.61     
6.69     3.62     
6.71     3.63     
6.74     3.65     
6.76     3.66     
6.79     3.67     
6.81     3.68     
6.84     3.70     
6.86     3.71     
6.89     3.72     
6.91     3.73     
6.94     3.75     
6.96     3.76     
6.99     3.77     
7.01     3.78     
7.04     3.80     
7.06     3.81     
7.09     3.82     
7.11     3.83     
7.14     3.85     
7.16     3.86     
7.19     3.87     
7.21     3.88     
7.24     3.90     
7.26     3.91     
7.29     3.92     
7.31     3.93     
7.34     3.95     
7.36     3.96     
7.39     3.97     
7.41     3.99     
7.44     4.00     
7.46     4.01     
7.49     4.02     
7.51     4.04     
7.54     4.05     
7.56     4.06     
7.59     4.08     
7.61     4.09     
7.64     4.10     
7.66     4.12     
7.69     4.13     
7.71     4.14     
7.74     4.15     
7.76     4.17     
7.79     4.18     
7.81     4.19     
7.84     4.21     
7.86     4.22     
7.89     4.23     
7.91     4.25     
7.94     4.26     
7.96     4.27     
7.99     4.29     
8.01     4.30     
8.04     4.31     
8.06     4.33     
8.09     4.34     
8.11     4.35     
8.14     4.37     
8.16     4.38     
8.19     4.39     
8.21     4.41     
8.24     4.42     
8.26     4.43     
8.29     4.45     
8.31     4.46     
8.34     4.48     
8.36     4.49     
8.39     4.50     
8.41     4.52     
8.44     4.53     
8.46     4.54     
8.49     4.56     
8.51     4.57     
8.54     4.58     
8.56     4.60     
8.59     4.61     
8.61     4.63     
8.64     4.64     
8.66     4.65     
8.69     4.67     
8.71     4.68     
8.74     4.70     
8.76     4.71     
8.79     4.72     
8.81     4.74     
8.84     4.75     
8.86     4.77     
8.89     4.78     
8.91     4.79     
8.94     4.81     
8.96     4.82     
8.99     4.84     
9.01     4.85     
9.04     4.86     
9.06     4.88     
9.09     4.89     
9.11     4.91     
9.14     4.92     
9.16     4.93     
9.19     4.95     
9.21     4.96     
9.24     4.98     
9.26     4.99     
9.29     5.00     
9.31     5.02     
9.34     5.03     
9.36     5.05     
9.39     5.06     
9.41     5.08     
9.44     5.09     
9.46     5.10     
9.49     5.12     
9.51     5.13     
9.54     5.15     
9.56     5.16     
9.59     5.18     
9.61     5.19     
9.64     5.20     
9.66     5.22     
9.69     5.23     
9.71     5.25     
9.74     5.26     
9.76     5.28     
9.79     5.29     
9.81     5.30     
9.84     5.32     
9.86     5.33     
9.89     5.35     
9.91     5.36     
9.94     5.38     
9.96     5.39     
9.99     5.40     
10.01     5.42     
10.04     5.43     
10.06     5.45     
10.09     5.46     
10.11     5.48     
10.14     5.49     
10.16     5.50     
10.19     5.52     
10.21     5.53     
10.24     5.55     
10.26     5.56     
10.29     5.58     
10.31     5.59     
10.34     5.60     
10.36     5.62     
10.39     5.63     
10.41     5.65     
10.44     5.66     
10.46     5.68     
10.49     5.69     
10.51     5.70     
10.54     5.72     
10.56     5.73     
10.59     5.75     
10.61     5.76     
10.64     5.78     
10.66     5.79     
10.69     5.80     
10.71     5.82     
10.74     5.83     
10.76     5.85     
10.79     5.86     
10.81     5.87     
10.84     5.89     
10.86     5.90     
10.89     5.92     
10.91     5.93     
10.94     5.95     
10.96     5.96     
10.99     5.97     
11.01     5.99     
11.04     6.00     
11.06     6.01     
11.09     6.03     
11.11     6.04     
11.14     6.06     
11.16     6.07     
11.19     6.08     
11.21     6.10     
11.24     6.11     
11.26     6.13     
11.29     6.14     
11.31     6.15     
11.34     6.17     
11.36     6.18     
11.39     6.19     
11.41     6.21     
11.44     6.22     
11.46     6.24     
11.49     6.25     
11.51     6.26     
11.54     6.28     
11.56     6.29     
11.59     6.30     
11.61     6.32     
11.64     6.33     
11.66     6.34     
11.69     6.36     
11.71     6.37     
11.74     6.38     
11.76     6.40     
11.79     6.41     
11.81     6.42     
11.84     6.44     
11.86     6.45     
11.89     6.46     
11.91     6.47     
11.94     6.49     
11.96     6.50     
11.99     6.51     
12.01     6.53     
12.04     6.54     
12.06     6.55     
12.09     6.56     
12.11     6.58     
12.14     6.59     
12.16     6.60     
12.19     6.61     
12.21     6.63     
12.24     6.64     
12.26     6.65     
12.29     6.66     
12.31     6.68     
12.34     6.69     
12.36     6.70     
12.39     6.71     
12.41     6.73     
12.44     6.74     
12.46     6.75     
12.49     6.76     
12.51     6.77     
12.54     6.79     
12.56     6.80     
12.59     6.81     
12.61     6.82     
12.64     6.83     
12.66     6.85     
12.69     6.86     
12.71     6.87     
12.74     6.88     
12.76     6.89     
12.79     6.90     
12.81     6.91     
12.84     6.93     
12.86     6.94     
12.89     6.95     
12.91     6.96     
12.94     6.97     
12.96     6.98     
12.99     6.99     
13.01     7.00     
13.04     7.01     
13.06     7.02     
13.09     7.04     
13.11     7.05     
13.14     7.06     
13.16     7.07     
13.19     7.08     
13.21     7.09     
13.24     7.10     
13.26     7.11     
13.29     7.12     
13.31     7.13     
13.34     7.14     
13.36     7.15     
13.39     7.16     
13.41     7.17     
13.44     7.18     
13.46     7.19     
13.49     7.20     
13.51     7.21     
13.54     7.22     
13.56     7.23     
13.59     7.24     
13.61     7.25     
13.64     7.26     
13.66     7.27     
13.69     7.28     
13.71     7.28     
13.74     7.29     
13.76     7.30     
13.79     7.31     
13.81     7.32     
13.84     7.33     
13.86     7.34     
13.89     7.35     
13.91     7.36     
13.94     7.36     
13.96     7.37     
13.99     7.38     
14.01     7.39     
14.04     7.40     
14.06     7.41     
14.09     7.42     
14.11     7.42     
14.14     7.43     
14.16     7.44     
14.19     7.45     
14.21     7.46     
14.24     7.46     
14.26     7.47     
14.29     7.48     
14.31     7.49     
14.34     7.49     
14.36     7.50     
14.39     7.51     
14.41     7.52     
14.44     7.52     
14.46     7.53     
14.49     7.54     
14.51     7.54     
14.54     7.55     
14.56     7.56     
14.59     7.57     
14.61     7.57     
14.64     7.58     
14.66     7.59     
14.69     7.59     
14.71     7.60     
14.74     7.61     
14.76     7.61     
14.79     7.62     
14.81     7.62     
14.84     7.63     
14.86     7.64     
14.89     7.64     
14.91     7.65     
14.94     7.65     
14.96     7.66     
14.99     7.67     
15.01     7.67     
15.04     7.68     
15.06     7.68     
15.09     7.69     
15.11     7.69     
15.14     7.70     
15.16     7.71     
15.19     7.71     
15.21     7.72     
15.24     7.72     
15.26     7.73     
15.29     7.73     
15.31     7.74     
15.34     7.74     
15.36     7.75     
15.39     7.75     
15.41     7.75     
15.44     7.76     
15.46     7.76     
15.49     7.77     
15.51     7.77     
15.54     7.78     
15.56     7.78     
15.59     7.79     
15.61     7.79     
15.64     7.79     
15.66     7.80     
15.69     7.80     
15.71     7.81     
15.74     7.81     
15.76     7.81     
15.79     7.82     
15.81     7.82     
15.84     7.83     
15.86     7.83     
15.89     7.83     
15.91     7.84     
15.94     7.84     
15.96     7.84     
15.99     7.85     
16.01     7.85     
16.04     7.85     
16.06     7.86     
16.09     7.86     
16.11     7.86     
16.14     7.87     
16.16     7.87     
16.19     7.87     
16.21     7.87     
16.24     7.88     
16.26     7.88     
16.29     7.88     
16.31     7.89     
16.34     7.89     
16.36     7.89     
16.39     7.89     
16.41     7.90     
16.44     7.90     
16.46     7.90     
16.49     7.90     
16.51     7.91     
16.54     7.91     
16.56     7.91     
16.59     7.91     
16.61     7.91     
16.64     7.92     
16.66     7.92     
16.69     7.92     
16.71     7.92     
16.74     7.92     
16.76     7.93     
16.79     7.93     
16.81     7.93     
16.84     7.93     
16.86     7.93     
16.89     7.94     
16.91     7.94     
16.94     7.94     
16.96     7.94     
16.99     7.94     
17.01     7.94     
17.04     7.95     
17.06     7.95     
17.09     7.95     
17.11     7.95     
17.14     7.95     
17.16     7.95     
17.19     7.95     
17.21     7.96     
17.24     7.96     
17.26     7.96     
17.29     7.96     
17.31     7.96     
17.34     7.96     
17.36     7.96     
17.39     7.96     
17.41     7.96     
17.44     7.97     
17.46     7.97     
17.49     7.97     
17.51     7.97     
17.54     7.97     
17.56     7.97     
17.59     7.97     
17.61     7.97     
17.64     7.97     
17.66     7.97     
17.69     7.98     
17.71     7.98     
17.74     7.98     
17.76     7.98     
17.79     7.98     
17.81     7.98     
17.84     7.98     
17.86     7.98     
17.89     7.98     
17.91     7.98     
17.94     7.98     
17.96     7.98     
17.99     7.98     
18.01     7.98     
18.04     7.98     
18.06     7.99     
18.09     7.99     
18.11     7.99     
18.14     7.99     
18.16     7.99     
18.19     7.99     
18.21     7.99     
18.24     7.99     
18.26     7.99     
18.29     7.99     
18.31     7.99     
18.34     7.99     
18.36     8.00     
18.39     8.00     
18.41     8.00     
18.44     8.00     
18.46     8.00     
18.49     8.00     
18.51     8.00     
18.54     8.00     
18.56     8.00     
18.59     8.00     
18.61     8.00     
18.64     8.00     
18.66     8.00     
18.69     8.00     
18.71     8.00     
18.74     8.00     
18.76     8.00     
18.79     8.00     
18.81     8.00     
18.84     8.00     
18.86     8.00     
18.89     8.00     
18.91     8.00     
18.94     8.00     
18.96     8.00     
18.99     8.00     
19.01     8.00     
19.04     8.00     
19.06     8.00     
19.09     8.00     
19.11     8.00     
19.14     8.00     
19.16     8.00     
19.19     8.00     
19.21     8.00     
19.24     8.00     
19.26     8.00     
19.29     8.00     
19.31     8.00     
19.34     8.00     
19.36     8.00     
19.39     8.00     
19.41     8.00     
19.44     8.00     
19.46     8.00     
19.49     8.00     
19.51     8.00     
19.54     8.00     
19.56     8.00     
19.59     8.00     
19.61     8.00     
19.64     8.00     
19.66     8.00     
19.69     8.00     
19.71     8.00     
19.74     8.00     
19.76     8.00     
19.79     8.00     
19.81     8.00     
19.84     8.00     
19.86     8.00     
19.89     8.00     
19.91     8.00     
19.94     8.00     
19.96     8.00     
19.99     8.00     
20.01     8.00     
20.04     8.00     
20.06     8.00     
20.09     8.00     
20.11     8.00     
20.14     8.00     
20.16     8.00     
20.19     8.00     
20.21     8.00     
20.24     8.00     
20.26     8.00     
20.29     8.00     
20.31     8.00     
20.34     8.00     
20.36     8.00     
20.39     8.00     
20.41     8.00     
20.44     8.00     
20.46     8.00     
20.49     8.00     
20.51     8.00     
20.54     8.00     
20.56     8.00     
20.59     8.00     
20.61     8.00     
20.64     8.00     
20.66     8.00     
20.69     8.00     
20.71     8.00     
20.74     8.00     
20.76     8.00     
20.79     8.00     
20.81     8.00     
20.84     8.00     
20.86     8.00     
20.89     8.00     
20.91     8.00     
20.94     8.00     
20.96     8.00     
20.99     8.00     
21.01     8.00     
21.04     8.00     
21.06     8.00     
21.09     8.00     
21.11     8.00     
21.14     8.00     
21.16     8.00     
21.19     8.00     
21.21     8.00     
21.24     8.00     
21.26     8.00     
21.29     8.00     
21.31     8.00     
21.34     8.00     
21.36     8.00     
21.39     8.00     
21.41     8.00     
21.44     8.00     
21.46     8.00     
21.49     8.00     
21.51     8.00     
21.54     8.00     
21.56     8.00     
21.59     8.00     
21.61     8.00     
21.64     8.00     
21.66     8.00     
21.69     8.00     
21.71     8.00     
21.74     8.00     
21.76     8.00     
21.79     8.00     
21.81     8.00     
21.84     8.00     
21.86     8.00     
21.89     8.00     
21.91     8.00     
21.94     8.00     
21.96     8.00     
21.99     8.00     
22.01     8.00     
22.04     8.00     
22.06     8.00     
22.09     8.00     
22.11     8.00     
22.14     8.00     
22.16     8.00     
22.19     8.00     
22.21     8.00     
22.24     8.00     
22.26     8.00     
22.29     8.00     
22.31     8.00     
22.34     8.00     
22.36     8.00     
22.39     8.00     
22.41     8.00     
22.44     8.00     
22.46     8.00     
22.49     8.00     
22.51     8.00     
22.54     8.00     
22.56     8.00     
22.59     8.00     
22.61     8.00     
22.64     8.00     
22.66     8.00     
22.69     8.00     
22.71     8.00     
22.74     8.00     
22.76     8.00     
22.79     8.00     
22.81     8.00     
22.84     8.00     
22.86     8.00     
22.89     8.00     
22.91     8.00     
22.94     8.00     
22.96     8.00     
22.99     8.00     
23.01     8.00     
23.04     8.00     
23.06     8.00     
23.09     8.00     
23.11     8.00     
23.14     8.00     
23.16     8.00     
23.19     8.00     
23.21     8.00     
23.24     8.00     
23.26     8.00     
23.29     8.00     
23.31     8.00     
23.34     8.00     
23.36     8.00     
23.39     8.00     
23.41     8.00     
23.44     8.00     
23.46     8.00     
23.49     8.00     
23.51     8.00     
23.54     8.00     
23.56     8.00     
23.59     8.00     
23.61     8.00     
23.64     8.00     
23.66     8.00     
23.69     8.00     
23.71     8.00     
23.74     8.00     
23.76     8.00     
23.79     8.00     
23.81     8.00     
23.84     8.00     
23.86     8.00     
23.89     8.00     
23.91     8.00     
23.94     8.00     
23.96     8.00     
23.99     8.00     
24.01     8.00     
24.04     8.00     
24.06     8.00     
24.09     8.00     
24.11     8.00     
24.14     8.00     
24.16     8.00     
24.19     8.00     
24.21     8.00     
24.24     8.00     
24.26     8.00     
24.29     8.00     
24.31     8.00     
24.34     8.00     
24.36     8.00     
24.39     8.00     
24.41     8.00     
24.44     8.00     
24.46     8.00     
24.49     8.00     
24.51     8.00     
24.54     8.00     
24.56     8.00     
24.59     8.00     
24.61     8.00     
24.64     8.00     
24.66     8.00     
24.69     8.00     
24.71     8.00     
24.74     8.00     
24.76     8.00     
24.79     8.00     
24.81     8.00     
24.84     8.00     
24.86     8.00     
24.89     8.00     
24.91     8.00     
24.94     8.00     
24.96     8.00     
24.99     8.00     
25.01     8.00     
25.04     8.00     
25.06     8.00     
25.09     8.00     
25.11     8.00     
25.14     8.00     
25.16     8.00     
25.19     8.00     
25.21     8.00     
25.24     8.00     
25.26     8.00     
25.29     8.00     
25.31     8.00     
25.34     8.00     
25.36     8.00     
25.39     8.00     
25.41     8.00     
25.44     8.00     
25.46     8.00     
25.49     8.00     
25.51     8.00     
25.54     8.00     
25.56     8.00     
25.59     8.00     
25.61     8.00     
25.64     8.00     
25.66     8.00     
25.69     8.00     
25.71     8.00     
25.74     8.00     
25.76     8.00     
25.79     8.00     
25.81     8.00     
25.84     8.00     
25.86     8.00     
25.89     8.00     
25.91     8.00     
25.94     8.00     
25.96     8.00     
25.99     8.00     
26.01     8.00     
26.04     8.00     
26.06     8.00     
26.09     8.00     
26.11     8.00     
26.14     8.00     
26.16     8.00     
26.19     8.00     
26.21     8.00     
26.24     8.00     
26.26     8.00     
26.29     8.00     
26.31     8.00     
26.34     8.00     
26.36     8.00     
26.39     8.00     
26.41     8.00     
26.44     8.00     
26.46     8.00     
26.49     8.00     
26.51     8.00     
26.54     8.00     
26.56     8.00     
26.59     8.00     
26.61     8.00     
26.64     8.00     
26.66     8.00     
26.69     8.00     
26.71     8.00     
26.74     8.00     
26.76     8.00     
26.79     8.00     
26.81     8.00     
26.84     8.00     
26.86     8.00     
26.89     8.00     
26.91     8.00     
26.94     8.00     
26.96     8.00     
26.99     8.00     
27.01     8.00     
27.04     8.00     
27.06     8.00     
27.09     8.00     
27.11     8.00     
27.14     8.00     
27.16     8.00     
27.19     8.00     
27.21     8.00     
27.24     8.00     
27.26     8.00     
27.29     8.00     
27.31     8.00     
27.34     8.00     
27.36     8.00     
27.39     8.00     
27.41     8.00     
27.44     8.00     
27.46     8.00     
27.49     8.00     
27.51     8.00     
27.54     8.00     
27.56     8.00     
27.59     8.00     
27.61     8.00     
27.64     8.00     
27.66     8.00     
27.69     8.00     
27.71     8.00     
27.74     8.00     
27.76     8.00     
27.79     8.00     
27.81     8.00     
27.84     8.00     
27.86     8.00     
27.89     8.00     
27.91     8.00     
27.94     8.00     
27.96     8.00     
27.99     8.00     
28.01     8.00     
28.04     8.00     
28.06     8.00     
28.09     8.00     
28.11     8.00     
28.14     8.00     
28.16     8.00     
28.19     8.00     
28.21     8.00     
28.24     8.00     
28.26     8.00     
28.29     8.00     
28.31     8.00     
28.34     8.00     
28.36     8.00     
28.39     8.00     
28.41     8.00     
28.44     8.00     
28.46     8.00     
28.49     8.00     
28.51     8.00     
28.54     8.00     
28.56     8.00     
28.59     8.00     
28.61     8.00     
28.64     8.00     
28.66     8.00     
28.69     8.00     
28.71     8.00     
28.74     8.00     
28.76     8.00     
28.79     8.00     
28.81     8.00     
28.84     8.00     
28.86     8.00     
28.89     8.00     
28.91     8.00     
28.94     8.00     
28.96     8.00     
28.99     8.00     
29.01     8.00     
29.04     8.00     
29.06     8.00     
29.09     8.00     
29.11     8.00     
29.14     8.00     
29.16     8.00     
29.19     8.00     
29.21     8.00     
29.24     8.00     
29.26     8.00     
29.29     8.00     
29.31     8.00     
29.34     8.00     
29.36     8.00     
29.39     8.00     
29.41     8.00     
29.44     8.00     
29.46     8.00     
29.49     8.00     
29.51     8.00     
29.54     8.00     
29.56     8.00     
29.59     8.00     
29.61     8.00     
29.64     8.00     
29.66     8.00     
29.69     8.00     
29.71     8.00     
29.74     8.00     
29.76     8.00     
29.79     8.00     
29.81     8.00     
29.84     8.00     
29.86     8.00     
29.89     8.00     
29.91     8.00     
29.94     8.00     
29.96     8.00     
29.99     8.00     
30.01     8.00     
30.04     8.00     
30.06     8.00     
30.09     8.00     
30.11     8.00     
30.14     8.00     
30.16     8.00     
30.19     8.00     
30.21     8.00     
30.24     8.00     
30.26     8.00     
30.29     8.00     
30.31     8.00     
30.34     8.00     
30.36     8.00     
30.39     8.00     
30.41     8.00     
30.44     8.00     
30.46     8.00     
30.49     8.00     
30.51     8.00     
30.54     8.00     
30.56     8.00     
30.59     8.00     
30.61     8.00     
30.64     8.00     
30.66     8.00     
30.69     8.00     
30.71     8.00     
30.74     8.00     
30.76     8.00     
30.79     8.00     
30.81     8.00     
30.84     8.00     
30.86     8.00     
30.89     8.00     
30.91     8.00     
30.94     8.00     
30.96     8.00     
30.99     8.00     
31.01     8.00     
31.04     8.00     
31.06     8.00     
31.09     8.00     
31.11     8.00     
31.14     8.00     
31.16     8.00     
31.19     8.00     
31.21     8.00     
31.24     8.00     
31.26     8.00     
31.29     8.00     
31.31     8.00     
31.34     8.00     
31.36     8.00     
31.39     8.00     
31.41     8.00     
31.44     8.00     
31.46     8.00     
31.49     8.00     
31.51     8.00     
31.54     8.00     
31.56     8.00     
31.59     8.00     
31.61     8.00     
31.64     8.00     
31.66     8.00     
31.69     8.00     
31.71     8.00     
31.74     8.00     
31.76     8.00     
31.79     8.00     
31.81     8.00     
31.84     8.00     
31.86     8.00     
31.89     8.00     
31.91     8.00     
31.94     8.00     
31.96     8.00     
31.99     8.00     
32.01     8.00     
32.04     8.00     
32.06     8.00     
32.09     8.00     
32.11     8.00     
32.14     8.00     
32.16     8.00     
32.19     8.00     
32.21     8.00     
32.24     8.00     
32.26     8.00     
32.29     8.00     
32.31     8.00     
32.34     8.00     
32.36     8.00     
32.39     8.00     
32.41     8.00     
32.44     8.00     
32.46     8.00     
32.49     8.00     
32.51     8.00     
32.54     8.00     
32.56     8.00     
32.59     8.00     
32.61     8.00     
32.64     8.00     
32.66     8.00     
32.69     8.00     
32.71     8.00     
32.74     8.00     
32.76     8.00     
32.79     8.00     
32.81     8.00     
32.84     8.00     
32.86     8.00     
32.89     8.00     
32.91     8.00     
32.94     8.00     
32.96     8.00     
32.99     8.00     
33.01     8.00     
33.04     8.00     
33.06     8.00     
33.09     8.00     
33.11     8.00     
33.14     8.00     
33.16     8.00     
33.19     8.00     
33.21     8.00     
33.24     8.00     
33.26     8.00     
33.29     8.00     
33.31     8.00     
33.34     8.00     
33.36     8.00     
33.39     8.00     
33.41     8.00     
33.44     8.00     
33.46     8.00     
33.49     8.00     
33.51     8.00     
33.54     8.00     
33.56     8.00     
33.59     8.00     
33.61     8.00     
33.64     8.00     
33.66     8.00     
33.69     8.00     
33.71     8.00     
33.74     8.00     
33.76     8.00     
33.79     8.00     
33.81     8.00     
33.84     8.00     
33.86     8.00     
33.89     8.00     
33.91     8.00     
33.94     8.00     
33.96     8.00     
33.99     8.00     
34.01     8.00     
34.04     8.00     
34.06     8.00     
34.09     8.00     
34.11     8.00     
34.14     8.00     
34.16     8.00     
34.19     8.00     
34.21     8.00     
34.24     8.00     
34.26     8.00     
34.29     8.00     
34.31     8.00     
34.34     8.00     
34.36     8.00     
34.39     8.00     
34.41     8.00     
34.44     8.00     
34.46     8.00     
34.49     8.00     
34.51     8.00     
34.54     8.00     
34.56     8.00     
34.59     8.00     
34.61     8.00     
34.64     8.00     
34.66     8.00     
34.69     8.00     
34.71     8.00     
34.74     8.00     
34.76     8.00     
34.79     8.00     
34.81     8.00     
34.84     8.00     
34.86     8.00     
34.89     8.00     
34.91     8.00     
34.94     8.00     
34.96     8.00     
34.99     8.00     
35.01     8.00     
35.04     8.00     
35.06     8.00     
35.09     8.00     
35.11     8.00     
35.14     8.00     
35.16     8.00     
35.19     8.00     
35.21     8.00     
35.24     8.00     
35.26     8.00     
35.29     8.00     
35.31     8.00     
35.34     8.00     
35.36     8.00     
35.39     8.00     
35.41     8.00     
35.44     8.00     
35.46     8.00     
35.49     8.00     
35.51     8.00     
35.54     8.00     
35.56     8.00     
35.59     8.00     
35.61     8.00     
35.64     8.00     
35.66     8.00     
35.69     8.00     
35.71     8.00     
35.74     8.00     
35.76     8.00     
35.79     8.00     
35.81     8.00     
35.84     8.00     
35.86     8.00     
35.89     8.00     
35.91     8.00     
35.94     8.00     
35.96     8.00     
35.99     8.00     
36.01     8.00     
36.04     8.00     
36.06     8.00     
36.09     8.00     
36.11     8.00     
36.14     8.00     
36.16     8.00     
36.19     8.00     
36.21     8.00     
36.24     8.00     
36.26     8.00     
36.29     8.00     
36.31     8.00     
36.34     8.00     
36.36     8.00     
36.39     8.00     
36.41     8.00     
36.44     8.00     
36.46     8.00     
36.49     8.00     
36.51     8.00     
36.54     8.00     
36.56     8.00     
36.59     8.00     
36.61     8.00     
36.64     8.00     
36.66     8.00     
36.69     8.00     
36.71     8.00     
36.74     8.00     
36.76     8.00     
36.79     8.00     
36.81     8.00     
36.84     8.00     
36.86     8.00     
36.89     8.00     
36.91     8.00     
36.94     8.00     
36.96     8.00     
36.99     8.00     
37.01     8.00     
37.04     8.00     
37.06     8.00     
37.09     8.00     
37.11     8.00     
37.14     8.00     
37.16     8.00     
37.19     8.00     
37.21     8.00     
37.24     8.00     
37.26     8.00     
37.29     8.00     
37.31     8.00     
37.34     8.00     
37.36     8.00     
37.39     8.00     
37.41     8.00     
37.44     8.00     
37.46     8.00     
37.49     8.00     
37.51     8.00     
37.54     8.00     
37.56     8.00     
37.59     8.00     
37.61     8.00     
37.64     8.00     
37.66     8.00     
37.69     8.00     
37.71     8.00     
37.74     8.00     
37.76     8.00     
37.79     8.00     
37.81     8.00     
37.84     8.00     
37.86     8.00     
37.89     8.00     
37.91     8.00     
37.94     8.00     
37.96     8.00     
37.99     8.00     
38.01     8.00     
38.04     8.00     
38.06     8.00     
38.09     8.00     
38.11     8.00     
38.14     8.00     
38.16     8.00     
38.19     8.00     
38.21     8.00     
38.24     8.00     
38.26     8.00     
38.29     8.00     
38.31     8.00     
38.34     8.00     
38.36     8.00     
38.39     8.00     
38.41     8.00     
38.44     8.00     
38.46     8.00     
38.49     8.00     
38.51     8.00     
38.54     8.00     
38.56     8.00     
38.59     8.00     
38.61     8.00     
38.64     8.00     
38.66     8.00     
38.69     8.00     
38.71     8.00     
38.74     8.00     
38.76     8.00     
38.79     8.00     
38.81     8.00     
38.84     8.00     
38.86     8.00     
38.89     8.00     
38.91     8.00     
38.94     8.00     
38.96     8.00     
38.99     8.00     
39.01     8.00     
39.04     8.00     
39.06     8.00     
39.09     8.00     
39.11     8.00     
39.14     8.00     
39.16     8.00     
39.19     8.00     
39.21     8.00     
39.24     8.00     
39.26     8.00     
39.29     8.00     
39.31     8.00     
39.34     8.00     
39.36     8.00     
39.39     8.00     
39.41     8.00     
39.44     8.00     
39.46     8.00     
39.49     8.00     
39.51     8.00     
39.54     8.00     
39.56     8.00     
39.59     8.00     
39.61     8.00     
39.64     8.00     
39.66     8.00     
39.69     8.00     
39.71     8.00     
39.74     8.00     
39.76     8.00     
39.79     8.00     
39.81     8.00     
39.84     8.00     
39.86     8.00     
39.89     8.00     
39.91     8.00     
39.94     8.00     
39.96     8.00     
39.99     8.00     
40.01     8.00     
40.04     8.00     
40.06     8.00     
40.09     8.00     
40.11     8.00     
40.14     8.00     
40.16     8.00     
40.19     8.00     
40.21     8.00     
40.24     8.00     
40.26     8.00     
40.29     8.00     
40.31     8.00     
40.34     8.00     
40.36     8.00     
40.39     8.00     
40.41     8.00     
40.44     8.00     
40.46     8.00     
40.49     8.00     
40.51     8.00     
40.54     8.00     
40.56     8.00     
40.59     8.00     
40.61     8.00     
40.64     8.00     
40.66     8.00     
40.69     8.00     
40.71     8.00     
40.74     8.00     
40.76     8.00     
40.79     8.00     
40.81     8.00     
40.84     8.00     
40.86     8.00     
40.89     8.00     
40.91     8.00     
40.94     8.00     
40.96     8.00     
40.99     8.00     
41.01     8.00     
41.04     8.00     
41.06     8.00     
41.09     8.00     
41.11     8.00     
41.14     8.00     
41.16     8.00     
41.19     8.00     
41.21     8.00     
41.24     8.00     
41.26     8.00     
41.29     8.00     
41.31     8.00     
41.34     8.00     
41.36     8.00     
41.39     8.00     
41.41     8.00     
41.44     8.00     
41.46     8.00     
41.49     8.00     
41.51     8.00     
41.54     8.00     
41.56     8.00     
41.59     8.00     
41.61     8.00     
41.64     8.00     
41.66     8.00     
41.69     8.00     
41.71     8.00     
41.74     8.00     
41.76     8.00     
41.79     8.00     
41.81     8.00     
41.84     8.00     
41.86     8.00     
41.89     8.00     
41.91     8.00     
41.94     8.00     
41.96     8.00     
41.99     8.00     
42.01     8.00     
42.04     8.00     
42.06     8.00     
42.09     8.00     
42.11     8.00     
42.14     8.00     
42.16     8.00     
42.19     8.00     
42.21     8.00     
42.24     8.00     
42.26     8.00     
42.29     8.00     
42.31     8.00     
42.34     8.00     
42.36     8.00     
42.39     8.00     
42.41     8.00     
42.44     8.00     
42.46     8.00     
42.49     8.00     
42.51     8.00     
42.54     8.00     
42.56     8.00     
42.59     8.00     
42.61     8.00     
42.64     8.00     
42.66     8.00     
42.69     8.00     
42.71     8.00     
42.74     8.00     
42.76     8.00     
42.79     8.00     
42.81     8.00     
42.84     8.00     
42.86     8.00     
42.89     8.00     
42.91     8.00     
42.94     8.00     
42.96     8.00     
42.99     8.00     
43.01     8.00     


==> MI_HD_m_3.dat <==
-6.99     0.11     
-6.96     0.11     
-6.94     0.12     
-6.91     0.12     
-6.89     0.12     
-6.86     0.12     
-6.84     0.12     
-6.81     0.12     
-6.79     0.12     
-6.76     0.12     
-6.74     0.12     
-6.71     0.12     
-6.69     0.12     
-6.66     0.12     
-6.64     0.13     
-6.61     0.13     
-6.59     0.13     
-6.56     0.13     
-6.54     0.13     
-6.51     0.13     
-6.49     0.13     
-6.46     0.13     
-6.44     0.13     
-6.41     0.13     
-6.39     0.13     
-6.36     0.13     
-6.34     0.14     
-6.31     0.14     
-6.29     0.14     
-6.26     0.14     
-6.24     0.14     
-6.21     0.14     
-6.19     0.14     
-6.16     0.14     
-6.14     0.14     
-6.11     0.14     
-6.09     0.14     
-6.06     0.15     
-6.04     0.15     
-6.01     0.15     
-5.99     0.15     
-5.96     0.15     
-5.94     0.15     
-5.91     0.15     
-5.89     0.15     
-5.86     0.15     
-5.84     0.15     
-5.81     0.16     
-5.79     0.16     
-5.76     0.16     
-5.74     0.16     
-5.71     0.16     
-5.69     0.16     
-5.66     0.16     
-5.64     0.16     
-5.61     0.16     
-5.59     0.17     
-5.56     0.17     
-5.54     0.17     
-5.51     0.17     
-5.49     0.17     
-5.46     0.17     
-5.44     0.17     
-5.41     0.17     
-5.39     0.17     
-5.36     0.18     
-5.34     0.18     
-5.31     0.18     
-5.29     0.18     
-5.26     0.18     
-5.24     0.18     
-5.21     0.18     
-5.19     0.18     
-5.16     0.18     
-5.14     0.19     
-5.11     0.19     
-5.09     0.19     
-5.06     0.19     
-5.04     0.19     
-5.01     0.19     
-4.99     0.19     
-4.96     0.19     
-4.94     0.20     
-4.91     0.20     
-4.89     0.20     
-4.86     0.20     
-4.84     0.20     
-4.81     0.20     
-4.79     0.20     
-4.76     0.21     
-4.74     0.21     
-4.71     0.21     
-4.69     0.21     
-4.66     0.21     
-4.64     0.21     
-4.61     0.21     
-4.59     0.21     
-4.56     0.22     
-4.54     0.22     
-4.51     0.22     
-4.49     0.22     
-4.46     0.22     
-4.44     0.22     
-4.41     0.23     
-4.39     0.23     
-4.36     0.23     
-4.34     0.23     
-4.31     0.23     
-4.29     0.23     
-4.26     0.23     
-4.24     0.24     
-4.21     0.24     
-4.19     0.24     
-4.16     0.24     
-4.14     0.24     
-4.11     0.24     
-4.09     0.25     
-4.06     0.25     
-4.04     0.25     
-4.01     0.25     
-3.99     0.25     
-3.96     0.25     
-3.94     0.26     
-3.91     0.26     
-3.89     0.26     
-3.86     0.26     
-3.84     0.26     
-3.81     0.26     
-3.79     0.27     
-3.76     0.27     
-3.74     0.27     
-3.71     0.27     
-3.69     0.27     
-3.66     0.27     
-3.64     0.28     
-3.61     0.28     
-3.59     0.28     
-3.56     0.28     
-3.54     0.28     
-3.51     0.29     
-3.49     0.29     
-3.46     0.29     
-3.44     0.29     
-3.41     0.29     
-3.39     0.29     
-3.36     0.30     
-3.34     0.30     
-3.31     0.30     
-3.29     0.30     
-3.26     0.30     
-3.24     0.31     
-3.21     0.31     
-3.19     0.31     
-3.16     0.31     
-3.14     0.31     
-3.11     0.32     
-3.09     0.32     
-3.06     0.32     
-3.04     0.32     
-3.01     0.32     
-2.99     0.33     
-2.96     0.33     
-2.94     0.33     
-2.91     0.33     
-2.89     0.34     
-2.86     0.34     
-2.84     0.34     
-2.81     0.34     
-2.79     0.34     
-2.76     0.35     
-2.74     0.35     
-2.71     0.35     
-2.69     0.35     
-2.66     0.36     
-2.64     0.36     
-2.61     0.36     
-2.59     0.36     
-2.56     0.36     
-2.54     0.37     
-2.51     0.37     
-2.49     0.37     
-2.46     0.37     
-2.44     0.38     
-2.41     0.38     
-2.39     0.38     
-2.36     0.38     
-2.34     0.39     
-2.31     0.39     
-2.29     0.39     
-2.26     0.39     
-2.24     0.40     
-2.21     0.40     
-2.19     0.40     
-2.16     0.40     
-2.14     0.41     
-2.11     0.41     
-2.09     0.41     
-2.06     0.41     
-2.04     0.42     
-2.01     0.42     
-1.99     0.42     
-1.96     0.43     
-1.94     0.43     
-1.91     0.43     
-1.89     0.43     
-1.86     0.44     
-1.84     0.44     
-1.81     0.44     
-1.79     0.44     
-1.76     0.45     
-1.74     0.45     
-1.71     0.45     
-1.69     0.46     
-1.66     0.46     
-1.64     0.46     
-1.61     0.46     
-1.59     0.47     
-1.56     0.47     
-1.54     0.47     
-1.51     0.48     
-1.49     0.48     
-1.46     0.48     
-1.44     0.49     
-1.41     0.49     
-1.39     0.49     
-1.36     0.49     
-1.34     0.50     
-1.31     0.50     
-1.29     0.50     
-1.26     0.51     
-1.24     0.51     
-1.21     0.51     
-1.19     0.52     
-1.16     0.52     
-1.14     0.52     
-1.11     0.53     
-1.09     0.53     
-1.06     0.53     
-1.04     0.54     
-1.01     0.54     
-0.99     0.54     
-0.96     0.55     
-0.94     0.55     
-0.91     0.55     
-0.89     0.56     
-0.86     0.56     
-0.84     0.56     
-0.81     0.57     
-0.79     0.57     
-0.76     0.57     
-0.74     0.58     
-0.71     0.58     
-0.69     0.58     
-0.66     0.59     
-0.64     0.59     
-0.61     0.59     
-0.59     0.60     
-0.56     0.60     
-0.54     0.61     
-0.51     0.61     
-0.49     0.61     
-0.46     0.62     
-0.44     0.62     
-0.41     0.62     
-0.39     0.63     
-0.36     0.63     
-0.34     0.64     
-0.31     0.64     
-0.29     0.64     
-0.26     0.65     
-0.24     0.65     
-0.21     0.65     
-0.19     0.66     
-0.16     0.66     
-0.14     0.67     
-0.11     0.67     
-0.09     0.67     
-0.06     0.68     
-0.04     0.68     
-0.01     0.69     
0.01     0.69     
0.04     0.69     
0.06     0.70     
0.09     0.70     
0.11     0.71     
0.14     0.71     
0.16     0.72     
0.19     0.72     
0.21     0.72     
0.24     0.73     
0.26     0.73     
0.29     0.74     
0.31     0.74     
0.34     0.75     
0.36     0.75     
0.39     0.75     
0.41     0.76     
0.44     0.76     
0.46     0.77     
0.49     0.77     
0.51     0.78     
0.54     0.78     
0.56     0.79     
0.59     0.79     
0.61     0.80     
0.64     0.80     
0.66     0.80     
0.69     0.81     
0.71     0.81     
0.74     0.82     
0.76     0.82     
0.79     0.83     
0.81     0.83     
0.84     0.84     
0.86     0.84     
0.89     0.85     
0.91     0.85     
0.94     0.86     
0.96     0.86     
0.99     0.87     
1.01     0.87     
1.04     0.88     
1.06     0.88     
1.09     0.89     
1.11     0.89     
1.14     0.90     
1.16     0.90     
1.19     0.91     
1.21     0.91     
1.24     0.92     
1.26     0.92     
1.29     0.93     
1.31     0.93     
1.34     0.94     
1.36     0.94     
1.39     0.95     
1.41     0.96     
1.44     0.96     
1.46     0.97     
1.49     0.97     
1.51     0.98     
1.54     0.98     
1.56     0.99     
1.59     0.99     
1.61     1.00     
1.64     1.01     
1.66     1.01     
1.69     1.02     
1.71     1.02     
1.74     1.03     
1.76     1.03     
1.79     1.04     
1.81     1.05     
1.84     1.05     
1.86     1.06     
1.89     1.06     
1.91     1.07     
1.94     1.07     
1.96     1.08     
1.99     1.09     
2.01     1.09     
2.04     1.10     
2.06     1.10     
2.09     1.11     
2.11     1.12     
2.14     1.12     
2.16     1.13     
2.19     1.14     
2.21     1.14     
2.24     1.15     
2.26     1.15     
2.29     1.16     
2.31     1.17     
2.34     1.17     
2.36     1.18     
2.39     1.19     
2.41     1.19     
2.44     1.20     
2.46     1.21     
2.49     1.21     
2.51     1.22     
2.54     1.23     
2.56     1.23     
2.59     1.24     
2.61     1.25     
2.64     1.25     
2.66     1.26     
2.69     1.27     
2.71     1.27     
2.74     1.28     
2.76     1.29     
2.79     1.29     
2.81     1.30     
2.84     1.31     
2.86     1.31     
2.89     1.32     
2.91     1.33     
2.94     1.33     
2.96     1.34     
2.99     1.35     
3.01     1.36     
3.04     1.36     
3.06     1.37     
3.09     1.38     
3.11     1.39     
3.14     1.39     
3.16     1.40     
3.19     1.41     
3.21     1.41     
3.24     1.42     
3.26     1.43     
3.29     1.44     
3.31     1.44     
3.34     1.45     
3.36     1.46     
3.39     1.47     
3.41     1.48     
3.44     1.48     
3.46     1.49     
3.49     1.50     
3.51     1.51     
3.54     1.51     
3.56     1.52     
3.59     1.53     
3.61     1.54     
3.64     1.55     
3.66     1.55     
3.69     1.56     
3.71     1.57     
3.74     1.58     
3.76     1.59     
3.79     1.59     
3.81     1.60     
3.84     1.61     
3.86     1.62     
3.89     1.63     
3.91     1.64     
3.94     1.64     
3.96     1.65     
3.99     1.66     
4.01     1.67     
4.04     1.68     
4.06     1.69     
4.09     1.70     
4.11     1.70     
4.14     1.71     
4.16     1.72     
4.19     1.73     
4.21     1.74     
4.24     1.75     
4.26     1.76     
4.29     1.77     
4.31     1.77     
4.34     1.78     
4.36     1.79     
4.39     1.80     
4.41     1.81     
4.44     1.82     
4.46     1.83     
4.49     1.84     
4.51     1.85     
4.54     1.86     
4.56     1.87     
4.59     1.87     
4.61     1.88     
4.64     1.89     
4.66     1.90     
4.69     1.91     
4.71     1.92     
4.74     1.93     
4.76     1.94     
4.79     1.95     
4.81     1.96     
4.84     1.97     
4.86     1.98     
4.89     1.99     
4.91     2.00     
4.94     2.01     
4.96     2.02     
4.99     2.03     
5.01     2.04     
5.04     2.05     
5.06     2.06     
5.09     2.07     
5.11     2.08     
5.14     2.09     
5.16     2.10     
5.19     2.11     
5.21     2.12     
5.24     2.13     
5.26     2.14     
5.29     2.15     
5.31     2.16     
5.34     2.17     
5.36     2.18     
5.39     2.19     
5.41     2.20     
5.44     2.21     
5.46     2.22     
5.49     2.23     
5.51     2.24     
5.54     2.25     
5.56     2.26     
5.59     2.28     
5.61     2.29     
5.64     2.30     
5.66     2.31     
5.69     2.32     
5.71     2.33     
5.74     2.34     
5.76     2.35     
5.79     2.36     
5.81     2.37     
5.84     2.38     
5.86     2.40     
5.89     2.41     
5.91     2.42     
5.94     2.43     
5.96     2.44     
5.99     2.45     
6.01     2.46     
6.04     2.47     
6.06     2.48     
6.09     2.50     
6.11     2.51     
6.14     2.52     
6.16     2.53     
6.19     2.54     
6.21     2.55     
6.24     2.57     
6.26     2.58     
6.29     2.59     
6.31     2.60     
6.34     2.61     
6.36     2.62     
6.39     2.64     
6.41     2.65     
6.44     2.66     
6.46     2.67     
6.49     2.68     
6.51     2.69     
6.54     2.71     
6.56     2.72     
6.59     2.73     
6.61     2.74     
6.64     2.75     
6.66     2.77     
6.69     2.78     
6.71     2.79     
6.74     2.80     
6.76     2.82     
6.79     2.83     
6.81     2.84     
6.84     2.85     
6.86     2.87     
6.89     2.88     
6.91     2.89     
6.94     2.90     
6.96     2.91     
6.99     2.93     
7.01     2.94     
7.04     2.95     
7.06     2.97     
7.09     2.98     
7.11     2.99     
7.14     3.00     
7.16     3.02     
7.19     3.03     
7.21     3.04     
7.24     3.05     
7.26     3.07     
7.29     3.08     
7.31     3.09     
7.34     3.11     
7.36     3.12     
7.39     3.13     
7.41     3.14     
7.44     3.16     
7.46     3.17     
7.49     3.18     
7.51     3.20     
7.54     3.21     
7.56     3.22     
7.59     3.24     
7.61     3.25     
7.64     3.26     
7.66     3.28     
7.69     3.29     
7.71     3.30     
7.74     3.32     
7.76     3.33     
7.79     3.34     
7.81     3.36     
7.84     3.37     
7.86     3.38     
7.89     3.40     
7.91     3.41     
7.94     3.42     
7.96     3.44     
7.99     3.45     
8.01     3.46     
8.04     3.48     
8.06     3.49     
8.09     3.51     
8.11     3.52     
8.14     3.53     
8.16     3.55     
8.19     3.56     
8.21     3.57     
8.24     3.59     
8.26     3.60     
8.29     3.62     
8.31     3.63     
8.34     3.64     
8.36     3.66     
8.39     3.67     
8.41     3.68     
8.44     3.70     
8.46     3.71     
8.49     3.73     
8.51     3.74     
8.54     3.75     
8.56     3.77     
8.59     3.78     
8.61     3.80     
8.64     3.81     
8.66     3.83     
8.69     3.84     
8.71     3.85     
8.74     3.87     
8.76     3.88     
8.79     3.90     
8.81     3.91     
8.84     3.92     
8.86     3.94     
8.89     3.95     
8.91     3.97     
8.94     3.98     
8.96     4.00     
8.99     4.01     
9.01     4.03     
9.04     4.04     
9.06     4.05     
9.09     4.07     
9.11     4.08     
9.14     4.10     
9.16     4.11     
9.19     4.13     
9.21     4.14     
9.24     4.16     
9.26     4.17     
9.29     4.18     
9.31     4.20     
9.34     4.21     
9.36     4.23     
9.39     4.24     
9.41     4.26     
9.44     4.27     
9.46     4.29     
9.49     4.30     
9.51     4.32     
9.54     4.33     
9.56     4.35     
9.59     4.36     
9.61     4.37     
9.64     4.39     
9.66     4.40     
9.69     4.42     
9.71     4.43     
9.74     4.45     
9.76     4.46     
9.79     4.48     
9.81     4.49     
9.84     4.51     
9.86     4.52     
9.89     4.54     
9.91     4.55     
9.94     4.57     
9.96     4.58     
9.99     4.60     
10.01     4.61     
10.04     4.63     
10.06     4.64     
10.09     4.66     
10.11     4.67     
10.14     4.69     
10.16     4.70     
10.19     4.72     
10.21     4.73     
10.24     4.75     
10.26     4.76     
10.29     4.78     
10.31     4.79     
10.34     4.81     
10.36     4.82     
10.39     4.84     
10.41     4.85     
10.44     4.87     
10.46     4.88     
10.49     4.90     
10.51     4.91     
10.54     4.93     
10.56     4.94     
10.59     4.96     
10.61     4.97     
10.64     4.99     
10.66     5.00     
10.69     5.02     
10.71     5.03     
10.74     5.05     
10.76     5.07     
10.79     5.08     
10.81     5.10     
10.84     5.11     
10.86     5.13     
10.89     5.14     
10.91     5.16     
10.94     5.17     
10.96     5.19     
10.99     5.20     
11.01     5.22     
11.04     5.23     
11.06     5.25     
11.09     5.26     
11.11     5.28     
11.14     5.30     
11.16     5.31     
11.19     5.33     
11.21     5.34     
11.24     5.36     
11.26     5.37     
11.29     5.39     
11.31     5.40     
11.34     5.42     
11.36     5.43     
11.39     5.45     
11.41     5.47     
11.44     5.48     
11.46     5.50     
11.49     5.51     
11.51     5.53     
11.54     5.54     
11.56     5.56     
11.59     5.58     
11.61     5.59     
11.64     5.61     
11.66     5.62     
11.69     5.64     
11.71     5.65     
11.74     5.67     
11.76     5.69     
11.79     5.70     
11.81     5.72     
11.84     5.73     
11.86     5.75     
11.89     5.76     
11.91     5.78     
11.94     5.80     
11.96     5.81     
11.99     5.83     
12.01     5.84     
12.04     5.86     
12.06     5.88     
12.09     5.89     
12.11     5.91     
12.14     5.92     
12.16     5.94     
12.19     5.96     
12.21     5.97     
12.24     5.99     
12.26     6.00     
12.29     6.02     
12.31     6.04     
12.34     6.05     
12.36     6.07     
12.39     6.08     
12.41     6.10     
12.44     6.12     
12.46     6.13     
12.49     6.15     
12.51     6.16     
12.54     6.18     
12.56     6.20     
12.59     6.21     
12.61     6.23     
12.64     6.25     
12.66     6.26     
12.69     6.28     
12.71     6.30     
12.74     6.31     
12.76     6.33     
12.79     6.34     
12.81     6.36     
12.84     6.38     
12.86     6.39     
12.89     6.41     
12.91     6.43     
12.94     6.44     
12.96     6.46     
12.99     6.48     
13.01     6.49     
13.04     6.51     
13.06     6.53     
13.09     6.54     
13.11     6.56     
13.14     6.58     
13.16     6.59     
13.19     6.61     
13.21     6.63     
13.24     6.64     
13.26     6.66     
13.29     6.68     
13.31     6.69     
13.34     6.71     
13.36     6.73     
13.39     6.74     
13.41     6.76     
13.44     6.78     
13.46     6.79     
13.49     6.81     
13.51     6.83     
13.54     6.85     
13.56     6.86     
13.59     6.88     
13.61     6.90     
13.64     6.91     
13.66     6.93     
13.69     6.95     
13.71     6.97     
13.74     6.98     
13.76     7.00     
13.79     7.02     
13.81     7.03     
13.84     7.05     
13.86     7.07     
13.89     7.09     
13.91     7.10     
13.94     7.12     
13.96     7.14     
13.99     7.16     
14.01     7.17     
14.04     7.19     
14.06     7.21     
14.09     7.22     
14.11     7.24     
14.14     7.26     
14.16     7.28     
14.19     7.29     
14.21     7.31     
14.24     7.33     
14.26     7.35     
14.29     7.36     
14.31     7.38     
14.34     7.40     
14.36     7.42     
14.39     7.44     
14.41     7.45     
14.44     7.47     
14.46     7.49     
14.49     7.51     
14.51     7.52     
14.54     7.54     
14.56     7.56     
14.59     7.58     
14.61     7.60     
14.64     7.61     
14.66     7.63     
14.69     7.65     
14.71     7.67     
14.74     7.68     
14.76     7.70     
14.79     7.72     
14.81     7.74     
14.84     7.76     
14.86     7.77     
14.89     7.79     
14.91     7.81     
14.94     7.83     
14.96     7.85     
14.99     7.86     
15.01     7.88     
15.04     7.90     
15.06     7.92     
15.09     7.94     
15.11     7.96     
15.14     7.97     
15.16     7.99     
15.19     8.01     
15.21     8.03     
15.24     8.05     
15.26     8.06     
15.29     8.08     
15.31     8.10     
15.34     8.12     
15.36     8.14     
15.39     8.16     
15.41     8.17     
15.44     8.19     
15.46     8.21     
15.49     8.23     
15.51     8.25     
15.54     8.26     
15.56     8.28     
15.59     8.30     
15.61     8.32     
15.64     8.34     
15.66     8.36     
15.69     8.37     
15.71     8.39     
15.74     8.41     
15.76     8.43     
15.79     8.45     
15.81     8.47     
15.84     8.48     
15.86     8.50     
15.89     8.52     
15.91     8.54     
15.94     8.56     
15.96     8.58     
15.99     8.59     
16.01     8.61     
16.04     8.63     
16.06     8.65     
16.09     8.67     
16.11     8.69     
16.14     8.70     
16.16     8.72     
16.19     8.74     
16.21     8.76     
16.24     8.78     
16.26     8.80     
16.29     8.81     
16.31     8.83     
16.34     8.85     
16.36     8.87     
16.39     8.89     
16.41     8.91     
16.44     8.92     
16.46     8.94     
16.49     8.96     
16.51     8.98     
16.54     9.00     
16.56     9.02     
16.59     9.03     
16.61     9.05     
16.64     9.07     
16.66     9.09     
16.69     9.11     
16.71     9.12     
16.74     9.14     
16.76     9.16     
16.79     9.18     
16.81     9.20     
16.84     9.22     
16.86     9.23     
16.89     9.25     
16.91     9.27     
16.94     9.29     
16.96     9.31     
16.99     9.32     
17.01     9.34     
17.04     9.36     
17.06     9.38     
17.09     9.39     
17.11     9.41     
17.14     9.43     
17.16     9.45     
17.19     9.47     
17.21     9.48     
17.24     9.50     
17.26     9.52     
17.29     9.54     
17.31     9.55     
17.34     9.57     
17.36     9.59     
17.39     9.61     
17.41     9.62     
17.44     9.64     
17.46     9.66     
17.49     9.68     
17.51     9.69     
17.54     9.71     
17.56     9.73     
17.59     9.75     
17.61     9.76     
17.64     9.78     
17.66     9.80     
17.69     9.81     
17.71     9.83     
17.74     9.85     
17.76     9.87     
17.79     9.88     
17.81     9.90     
17.84     9.92     
17.86     9.93     
17.89     9.95     
17.91     9.97     
17.94     9.98     
17.96     10.00     
17.99     10.02     
18.01     10.03     
18.04     10.05     
18.06     10.07     
18.09     10.08     
18.11     10.10     
18.14     10.11     
18.16     10.13     
18.19     10.15     
18.21     10.16     
18.24     10.18     
18.26     10.20     
18.29     10.21     
18.31     10.23     
18.34     10.24     
18.36     10.26     
18.39     10.27     
18.41     10.29     
18.44     10.31     
18.46     10.32     
18.49     10.34     
18.51     10.35     
18.54     10.37     
18.56     10.38     
18.59     10.40     
18.61     10.41     
18.64     10.43     
18.66     10.44     
18.69     10.46     
18.71     10.47     
18.74     10.49     
18.76     10.50     
18.79     10.52     
18.81     10.53     
18.84     10.55     
18.86     10.56     
18.89     10.58     
18.91     10.59     
18.94     10.61     
18.96     10.62     
18.99     10.64     
19.01     10.65     
19.04     10.66     
19.06     10.68     
19.09     10.69     
19.11     10.71     
19.14     10.72     
19.16     10.73     
19.19     10.75     
19.21     10.76     
19.24     10.77     
19.26     10.79     
19.29     10.80     
19.31     10.82     
19.34     10.83     
19.36     10.84     
19.39     10.85     
19.41     10.87     
19.44     10.88     
19.46     10.89     
19.49     10.91     
19.51     10.92     
19.54     10.93     
19.56     10.94     
19.59     10.96     
19.61     10.97     
19.64     10.98     
19.66     10.99     
19.69     11.01     
19.71     11.02     
19.74     11.03     
19.76     11.04     
19.79     11.05     
19.81     11.07     
19.84     11.08     
19.86     11.09     
19.89     11.10     
19.91     11.11     
19.94     11.12     
19.96     11.14     
19.99     11.15     
20.01     11.16     
20.04     11.17     
20.06     11.18     
20.09     11.19     
20.11     11.20     
20.14     11.21     
20.16     11.22     
20.19     11.23     
20.21     11.24     
20.24     11.25     
20.26     11.26     
20.29     11.27     
20.31     11.28     
20.34     11.29     
20.36     11.30     
20.39     11.31     
20.41     11.32     
20.44     11.33     
20.46     11.34     
20.49     11.35     
20.51     11.36     
20.54     11.37     
20.56     11.38     
20.59     11.39     
20.61     11.40     
20.64     11.41     
20.66     11.42     
20.69     11.43     
20.71     11.44     
20.74     11.44     
20.76     11.45     
20.79     11.46     
20.81     11.47     
20.84     11.48     
20.86     11.49     
20.89     11.49     
20.91     11.50     
20.94     11.51     
20.96     11.52     
20.99     11.53     
21.01     11.53     
21.04     11.54     
21.06     11.55     
21.09     11.56     
21.11     11.56     
21.14     11.57     
21.16     11.58     
21.19     11.59     
21.21     11.59     
21.24     11.60     
21.26     11.61     
21.29     11.61     
21.31     11.62     
21.34     11.63     
21.36     11.63     
21.39     11.64     
21.41     11.65     
21.44     11.65     
21.46     11.66     
21.49     11.67     
21.51     11.67     
21.54     11.68     
21.56     11.68     
21.59     11.69     
21.61     11.70     
21.64     11.70     
21.66     11.71     
21.69     11.71     
21.71     11.72     
21.74     11.72     
21.76     11.73     
21.79     11.73     
21.81     11.74     
21.84     11.74     
21.86     11.75     
21.89     11.76     
21.91     11.76     
21.94     11.76     
21.96     11.77     
21.99     11.77     
22.01     11.78     
22.04     11.78     
22.06     11.79     
22.09     11.79     
22.11     11.80     
22.14     11.80     
22.16     11.81     
22.19     11.81     
22.21     11.81     
22.24     11.82     
22.26     11.82     
22.29     11.83     
22.31     11.83     
22.34     11.83     
22.36     11.84     
22.39     11.84     
22.41     11.84     
22.44     11.85     
22.46     11.85     
22.49     11.85     
22.51     11.86     
22.54     11.86     
22.56     11.86     
22.59     11.87     
22.61     11.87     
22.64     11.87     
22.66     11.88     
22.69     11.88     
22.71     11.88     
22.74     11.89     
22.76     11.89     
22.79     11.89     
22.81     11.89     
22.84     11.90     
22.86     11.90     
22.89     11.90     
22.91     11.90     
22.94     11.91     
22.96     11.91     
22.99     11.91     
23.01     11.91     
23.04     11.92     
23.06     11.92     
23.09     11.92     
23.11     11.92     
23.14     11.92     
23.16     11.93     
23.19     11.93     
23.21     11.93     
23.24     11.93     
23.26     11.93     
23.29     11.94     
23.31     11.94     
23.34     11.94     
23.36     11.94     
23.39     11.94     
23.41     11.94     
23.44     11.95     
23.46     11.95     
23.49     11.95     
23.51     11.95     
23.54     11.95     
23.56     11.95     
23.59     11.95     
23.61     11.96     
23.64     11.96     
23.66     11.96     
23.69     11.96     
23.71     11.96     
23.74     11.96     
23.76     11.96     
23.79     11.96     
23.81     11.97     
23.84     11.97     
23.86     11.97     
23.89     11.97     
23.91     11.97     
23.94     11.97     
23.96     11.97     
23.99     11.97     
24.01     11.97     
24.04     11.97     
24.06     11.98     
24.09     11.98     
24.11     11.98     
24.14     11.98     
24.16     11.98     
24.19     11.98     
24.21     11.98     
24.24     11.98     
24.26     11.98     
24.29     11.98     
24.31     11.98     
24.34     11.98     
24.36     11.98     
24.39     11.98     
24.41     11.98     
24.44     11.99     
24.46     11.99     
24.49     11.99     
24.51     11.99     
24.54     11.99     
24.56     11.99     
24.59     11.99     
24.61     11.99     
24.64     11.99     
24.66     11.99     
24.69     12.00     
24.71     12.00     
24.74     12.00     
24.76     12.00     
24.79     12.00     
24.81     12.00     
24.84     12.00     
24.86     12.00     
24.89     12.00     
24.91     12.00     
24.94     12.00     
24.96     12.00     
24.99     12.00     
25.01     12.00     
25.04     12.00     
25.06     12.00     
25.09     12.00     
25.11     12.00     
25.14     12.00     
25.16     12.00     
25.19     12.00     
25.21     12.00     
25.24     12.00     
25.26     12.00     
25.29     12.00     
25.31     12.00     
25.34     12.00     
25.36     12.00     
25.39     12.00     
25.41     12.00     
25.44     12.00     
25.46     12.00     
25.49     12.00     
25.51     12.00     
25.54     12.00     
25.56     12.00     
25.59     12.00     
25.61     12.00     
25.64     12.00     
25.66     12.00     
25.69     12.00     
25.71     12.00     
25.74     12.00     
25.76     12.00     
25.79     12.00     
25.81     12.00     
25.84     12.00     
25.86     12.00     
25.89     12.00     
25.91     12.00     
25.94     12.00     
25.96     12.00     
25.99     12.00     
26.01     12.00     
26.04     12.00     
26.06     12.00     
26.09     12.00     
26.11     12.00     
26.14     12.00     
26.16     12.00     
26.19     12.00     
26.21     12.00     
26.24     12.00     
26.26     12.00     
26.29     12.00     
26.31     12.00     
26.34     12.00     
26.36     12.00     
26.39     12.00     
26.41     12.00     
26.44     12.00     
26.46     12.00     
26.49     12.00     
26.51     12.00     
26.54     12.00     
26.56     12.00     
26.59     12.00     
26.61     12.00     
26.64     12.00     
26.66     12.00     
26.69     12.00     
26.71     12.00     
26.74     12.00     
26.76     12.00     
26.79     12.00     
26.81     12.00     
26.84     12.00     
26.86     12.00     
26.89     12.00     
26.91     12.00     
26.94     12.00     
26.96     12.00     
26.99     12.00     
27.01     12.00     
27.04     12.00     
27.06     12.00     
27.09     12.00     
27.11     12.00     
27.14     12.00     
27.16     12.00     
27.19     12.00     
27.21     12.00     
27.24     12.00     
27.26     12.00     
27.29     12.00     
27.31     12.00     
27.34     12.00     
27.36     12.00     
27.39     12.00     
27.41     12.00     
27.44     12.00     
27.46     12.00     
27.49     12.00     
27.51     12.00     
27.54     12.00     
27.56     12.00     
27.59     12.00     
27.61     12.00     
27.64     12.00     
27.66     12.00     
27.69     12.00     
27.71     12.00     
27.74     12.00     
27.76     12.00     
27.79     12.00     
27.81     12.00     
27.84     12.00     
27.86     12.00     
27.89     12.00     
27.91     12.00     
27.94     12.00     
27.96     12.00     
27.99     12.00     
28.01     12.00     
28.04     12.00     
28.06     12.00     
28.09     12.00     
28.11     12.00     
28.14     12.00     
28.16     12.00     
28.19     12.00     
28.21     12.00     
28.24     12.00     
28.26     12.00     
28.29     12.00     
28.31     12.00     
28.34     12.00     
28.36     12.00     
28.39     12.00     
28.41     12.00     
28.44     12.00     
28.46     12.00     
28.49     12.00     
28.51     12.00     
28.54     12.00     
28.56     12.00     
28.59     12.00     
28.61     12.00     
28.64     12.00     
28.66     12.00     
28.69     12.00     
28.71     12.00     
28.74     12.00     
28.76     12.00     
28.79     12.00     
28.81     12.00     
28.84     12.00     
28.86     12.00     
28.89     12.00     
28.91     12.00     
28.94     12.00     
28.96     12.00     
28.99     12.00     
29.01     12.00     
29.04     12.00     
29.06     12.00     
29.09     12.00     
29.11     12.00     
29.14     12.00     
29.16     12.00     
29.19     12.00     
29.21     12.00     
29.24     12.00     
29.26     12.00     
29.29     12.00     
29.31     12.00     
29.34     12.00     
29.36     12.00     
29.39     12.00     
29.41     12.00     
29.44     12.00     
29.46     12.00     
29.49     12.00     
29.51     12.00     
29.54     12.00     
29.56     12.00     
29.59     12.00     
29.61     12.00     
29.64     12.00     
29.66     12.00     
29.69     12.00     
29.71     12.00     
29.74     12.00     
29.76     12.00     
29.79     12.00     
29.81     12.00     
29.84     12.00     
29.86     12.00     
29.89     12.00     
29.91     12.00     
29.94     12.00     
29.96     12.00     
29.99     12.00     
30.01     12.00     
30.04     12.00     
30.06     12.00     
30.09     12.00     
30.11     12.00     
30.14     12.00     
30.16     12.00     
30.19     12.00     
30.21     12.00     
30.24     12.00     
30.26     12.00     
30.29     12.00     
30.31     12.00     
30.34     12.00     
30.36     12.00     
30.39     12.00     
30.41     12.00     
30.44     12.00     
30.46     12.00     
30.49     12.00     
30.51     12.00     
30.54     12.00     
30.56     12.00     
30.59     12.00     
30.61     12.00     
30.64     12.00     
30.66     12.00     
30.69     12.00     
30.71     12.00     
30.74     12.00     
30.76     12.00     
30.79     12.00     
30.81     12.00     
30.84     12.00     
30.86     12.00     
30.89     12.00     
30.91     12.00     
30.94     12.00     
30.96     12.00     
30.99     12.00     
31.01     12.00     
31.04     12.00     
31.06     12.00     
31.09     12.00     
31.11     12.00     
31.14     12.00     
31.16     12.00     
31.19     12.00     
31.21     12.00     
31.24     12.00     
31.26     12.00     
31.29     12.00     
31.31     12.00     
31.34     12.00     
31.36     12.00     
31.39     12.00     
31.41     12.00     
31.44     12.00     
31.46     12.00     
31.49     12.00     
31.51     12.00     
31.54     12.00     
31.56     12.00     
31.59     12.00     
31.61     12.00     
31.64     12.00     
31.66     12.00     
31.69     12.00     
31.71     12.00     
31.74     12.00     
31.76     12.00     
31.79     12.00     
31.81     12.00     
31.84     12.00     
31.86     12.00     
31.89     12.00     
31.91     12.00     
31.94     12.00     
31.96     12.00     
31.99     12.00     
32.01     12.00     
32.04     12.00     
32.06     12.00     
32.09     12.00     
32.11     12.00     
32.14     12.00     
32.16     12.00     
32.19     12.00     
32.21     12.00     
32.24     12.00     
32.26     12.00     
32.29     12.00     
32.31     12.00     
32.34     12.00     
32.36     12.00     
32.39     12.00     
32.41     12.00     
32.44     12.00     
32.46     12.00     
32.49     12.00     
32.51     12.00     
32.54     12.00     
32.56     12.00     
32.59     12.00     
32.61     12.00     
32.64     12.00     
32.66     12.00     
32.69     12.00     
32.71     12.00     
32.74     12.00     
32.76     12.00     
32.79     12.00     
32.81     12.00     
32.84     12.00     
32.86     12.00     
32.89     12.00     
32.91     12.00     
32.94     12.00     
32.96     12.00     
32.99     12.00     
33.01     12.00     
33.04     12.00     
33.06     12.00     
33.09     12.00     
33.11     12.00     
33.14     12.00     
33.16     12.00     
33.19     12.00     
33.21     12.00     
33.24     12.00     
33.26     12.00     
33.29     12.00     
33.31     12.00     
33.34     12.00     
33.36     12.00     
33.39     12.00     
33.41     12.00     
33.44     12.00     
33.46     12.00     
33.49     12.00     
33.51     12.00     
33.54     12.00     
33.56     12.00     
33.59     12.00     
33.61     12.00     
33.64     12.00     
33.66     12.00     
33.69     12.00     
33.71     12.00     
33.74     12.00     
33.76     12.00     
33.79     12.00     
33.81     12.00     
33.84     12.00     
33.86     12.00     
33.89     12.00     
33.91     12.00     
33.94     12.00     
33.96     12.00     
33.99     12.00     
34.01     12.00     
34.04     12.00     
34.06     12.00     
34.09     12.00     
34.11     12.00     
34.14     12.00     
34.16     12.00     
34.19     12.00     
34.21     12.00     
34.24     12.00     
34.26     12.00     
34.29     12.00     
34.31     12.00     
34.34     12.00     
34.36     12.00     
34.39     12.00     
34.41     12.00     
34.44     12.00     
34.46     12.00     
34.49     12.00     
34.51     12.00     
34.54     12.00     
34.56     12.00     
34.59     12.00     
34.61     12.00     
34.64     12.00     
34.66     12.00     
34.69     12.00     
34.71     12.00     
34.74     12.00     
34.76     12.00     
34.79     12.00     
34.81     12.00     
34.84     12.00     
34.86     12.00     
34.89     12.00     
34.91     12.00     
34.94     12.00     
34.96     12.00     
34.99     12.00     
35.01     12.00     
35.04     12.00     
35.06     12.00     
35.09     12.00     
35.11     12.00     
35.14     12.00     
35.16     12.00     
35.19     12.00     
35.21     12.00     
35.24     12.00     
35.26     12.00     
35.29     12.00     
35.31     12.00     
35.34     12.00     
35.36     12.00     
35.39     12.00     
35.41     12.00     
35.44     12.00     
35.46     12.00     
35.49     12.00     
35.51     12.00     
35.54     12.00     
35.56     12.00     
35.59     12.00     
35.61     12.00     
35.64     12.00     
35.66     12.00     
35.69     12.00     
35.71     12.00     
35.74     12.00     
35.76     12.00     
35.79     12.00     
35.81     12.00     
35.84     12.00     
35.86     12.00     
35.89     12.00     
35.91     12.00     
35.94     12.00     
35.96     12.00     
35.99     12.00     
36.01     12.00     
36.04     12.00     
36.06     12.00     
36.09     12.00     
36.11     12.00     
36.14     12.00     
36.16     12.00     
36.19     12.00     
36.21     12.00     
36.24     12.00     
36.26     12.00     
36.29     12.00     
36.31     12.00     
36.34     12.00     
36.36     12.00     
36.39     12.00     
36.41     12.00     
36.44     12.00     
36.46     12.00     
36.49     12.00     
36.51     12.00     
36.54     12.00     
36.56     12.00     
36.59     12.00     
36.61     12.00     
36.64     12.00     
36.66     12.00     
36.69     12.00     
36.71     12.00     
36.74     12.00     
36.76     12.00     
36.79     12.00     
36.81     12.00     
36.84     12.00     
36.86     12.00     
36.89     12.00     
36.91     12.00     
36.94     12.00     
36.96     12.00     
36.99     12.00     
37.01     12.00     
37.04     12.00     
37.06     12.00     
37.09     12.00     
37.11     12.00     
37.14     12.00     
37.16     12.00     
37.19     12.00     
37.21     12.00     
37.24     12.00     
37.26     12.00     
37.29     12.00     
37.31     12.00     
37.34     12.00     
37.36     12.00     
37.39     12.00     
37.41     12.00     
37.44     12.00     
37.46     12.00     
37.49     12.00     
37.51     12.00     
37.54     12.00     
37.56     12.00     
37.59     12.00     
37.61     12.00     
37.64     12.00     
37.66     12.00     
37.69     12.00     
37.71     12.00     
37.74     12.00     
37.76     12.00     
37.79     12.00     
37.81     12.00     
37.84     12.00     
37.86     12.00     
37.89     12.00     
37.91     12.00     
37.94     12.00     
37.96     12.00     
37.99     12.00     
38.01     12.00     
38.04     12.00     
38.06     12.00     
38.09     12.00     
38.11     12.00     
38.14     12.00     
38.16     12.00     
38.19     12.00     
38.21     12.00     
38.24     12.00     
38.26     12.00     
38.29     12.00     
38.31     12.00     
38.34     12.00     
38.36     12.00     
38.39     12.00     
38.41     12.00     
38.44     12.00     
38.46     12.00     
38.49     12.00     
38.51     12.00     
38.54     12.00     
38.56     12.00     
38.59     12.00     
38.61     12.00     
38.64     12.00     
38.66     12.00     
38.69     12.00     
38.71     12.00     
38.74     12.00     
38.76     12.00     
38.79     12.00     
38.81     12.00     
38.84     12.00     
38.86     12.00     
38.89     12.00     
38.91     12.00     
38.94     12.00     
38.96     12.00     
38.99     12.00     
39.01     12.00     
39.04     12.00     
39.06     12.00     
39.09     12.00     
39.11     12.00     
39.14     12.00     
39.16     12.00     
39.19     12.00     
39.21     12.00     
39.24     12.00     
39.26     12.00     
39.29     12.00     
39.31     12.00     
39.34     12.00     
39.36     12.00     
39.39     12.00     
39.41     12.00     
39.44     12.00     
39.46     12.00     
39.49     12.00     
39.51     12.00     
39.54     12.00     
39.56     12.00     
39.59     12.00     
39.61     12.00     
39.64     12.00     
39.66     12.00     
39.69     12.00     
39.71     12.00     
39.74     12.00     
39.76     12.00     
39.79     12.00     
39.81     12.00     
39.84     12.00     
39.86     12.00     
39.89     12.00     
39.91     12.00     
39.94     12.00     
39.96     12.00     
39.99     12.00     
40.01     12.00     
40.04     12.00     
40.06     12.00     
40.09     12.00     
40.11     12.00     
40.14     12.00     
40.16     12.00     
40.19     12.00     
40.21     12.00     
40.24     12.00     
40.26     12.00     
40.29     12.00     
40.31     12.00     
40.34     12.00     
40.36     12.00     
40.39     12.00     
40.41     12.00     
40.44     12.00     
40.46     12.00     
40.49     12.00     
40.51     12.00     
40.54     12.00     
40.56     12.00     
40.59     12.00     
40.61     12.00     
40.64     12.00     
40.66     12.00     
40.69     12.00     
40.71     12.00     
40.74     12.00     
40.76     12.00     
40.79     12.00     
40.81     12.00     
40.84     12.00     
40.86     12.00     
40.89     12.00     
40.91     12.00     
40.94     12.00     
40.96     12.00     
40.99     12.00     
41.01     12.00     
41.04     12.00     
41.06     12.00     
41.09     12.00     
41.11     12.00     
41.14     12.00     
41.16     12.00     
41.19     12.00     
41.21     12.00     
41.24     12.00     
41.26     12.00     
41.29     12.00     
41.31     12.00     
41.34     12.00     
41.36     12.00     
41.39     12.00     
41.41     12.00     
41.44     12.00     
41.46     12.00     
41.49     12.00     
41.51     12.00     
41.54     12.00     
41.56     12.00     
41.59     12.00     
41.61     12.00     
41.64     12.00     
41.66     12.00     
41.69     12.00     
41.71     12.00     
41.74     12.00     
41.76     12.00     
41.79     12.00     
41.81     12.00     
41.84     12.00     
41.86     12.00     
41.89     12.00     
41.91     12.00     
41.94     12.00     
41.96     12.00     
41.99     12.00     
42.01     12.00     
42.04     12.00     
42.06     12.00     
42.09     12.00     
42.11     12.00     
42.14     12.00     
42.16     12.00     
42.19     12.00     
42.21     12.00     
42.24     12.00     
42.26     12.00     
42.29     12.00     
42.31     12.00     
42.34     12.00     
42.36     12.00     
42.39     12.00     
42.41     12.00     
42.44     12.00     
42.46     12.00     
42.49     12.00     
42.51     12.00     
42.54     12.00     
42.56     12.00     
42.59     12.00     
42.61     12.00     
42.64     12.00     
42.66     12.00     
42.69     12.00     
42.71     12.00     
42.74     12.00     
42.76     12.00     
42.79     12.00     
42.81     12.00     
42.84     12.00     
42.86     12.00     
42.89     12.00     
42.91     12.00     
42.94     12.00     
42.96     12.00     
42.99     12.00     
43.01     12.00     


==> MI_HD_m_4.dat <==
-6.99     0.08     
-6.96     0.09     
-6.94     0.09     
-6.91     0.09     
-6.89     0.09     
-6.86     0.09     
-6.84     0.09     
-6.81     0.09     
-6.79     0.09     
-6.76     0.09     
-6.74     0.09     
-6.71     0.09     
-6.69     0.09     
-6.66     0.09     
-6.64     0.09     
-6.61     0.09     
-6.59     0.09     
-6.56     0.10     
-6.54     0.10     
-6.51     0.10     
-6.49     0.10     
-6.46     0.10     
-6.44     0.10     
-6.41     0.10     
-6.39     0.10     
-6.36     0.10     
-6.34     0.10     
-6.31     0.10     
-6.29     0.10     
-6.26     0.10     
-6.24     0.10     
-6.21     0.10     
-6.19     0.10     
-6.16     0.11     
-6.14     0.11     
-6.11     0.11     
-6.09     0.11     
-6.06     0.11     
-6.04     0.11     
-6.01     0.11     
-5.99     0.11     
-5.96     0.11     
-5.94     0.11     
-5.91     0.11     
-5.89     0.11     
-5.86     0.11     
-5.84     0.12     
-5.81     0.12     
-5.79     0.12     
-5.76     0.12     
-5.74     0.12     
-5.71     0.12     
-5.69     0.12     
-5.66     0.12     
-5.64     0.12     
-5.61     0.12     
-5.59     0.12     
-5.56     0.12     
-5.54     0.12     
-5.51     0.13     
-5.49     0.13     
-5.46     0.13     
-5.44     0.13     
-5.41     0.13     
-5.39     0.13     
-5.36     0.13     
-5.34     0.13     
-5.31     0.13     
-5.29     0.13     
-5.26     0.13     
-5.24     0.13     
-5.21     0.14     
-5.19     0.14     
-5.16     0.14     
-5.14     0.14     
-5.11     0.14     
-5.09     0.14     
-5.06     0.14     
-5.04     0.14     
-5.01     0.14     
-4.99     0.14     
-4.96     0.14     
-4.94     0.15     
-4.91     0.15     
-4.89     0.15     
-4.86     0.15     
-4.84     0.15     
-4.81     0.15     
-4.79     0.15     
-4.76     0.15     
-4.74     0.15     
-4.71     0.15     
-4.69     0.16     
-4.66     0.16     
-4.64     0.16     
-4.61     0.16     
-4.59     0.16     
-4.56     0.16     
-4.54     0.16     
-4.51     0.16     
-4.49     0.16     
-4.46     0.17     
-4.44     0.17     
-4.41     0.17     
-4.39     0.17     
-4.36     0.17     
-4.34     0.17     
-4.31     0.17     
-4.29     0.17     
-4.26     0.17     
-4.24     0.18     
-4.21     0.18     
-4.19     0.18     
-4.16     0.18     
-4.14     0.18     
-4.11     0.18     
-4.09     0.18     
-4.06     0.18     
-4.04     0.18     
-4.01     0.19     
-3.99     0.19     
-3.96     0.19     
-3.94     0.19     
-3.91     0.19     
-3.89     0.19     
-3.86     0.19     
-3.84     0.19     
-3.81     0.20     
-3.79     0.20     
-3.76     0.20     
-3.74     0.20     
-3.71     0.20     
-3.69     0.20     
-3.66     0.20     
-3.64     0.21     
-3.61     0.21     
-3.59     0.21     
-3.56     0.21     
-3.54     0.21     
-3.51     0.21     
-3.49     0.21     
-3.46     0.21     
-3.44     0.22     
-3.41     0.22     
-3.39     0.22     
-3.36     0.22     
-3.34     0.22     
-3.31     0.22     
-3.29     0.22     
-3.26     0.23     
-3.24     0.23     
-3.21     0.23     
-3.19     0.23     
-3.16     0.23     
-3.14     0.23     
-3.11     0.24     
-3.09     0.24     
-3.06     0.24     
-3.04     0.24     
-3.01     0.24     
-2.99     0.24     
-2.96     0.24     
-2.94     0.25     
-2.91     0.25     
-2.89     0.25     
-2.86     0.25     
-2.84     0.25     
-2.81     0.25     
-2.79     0.26     
-2.76     0.26     
-2.74     0.26     
-2.71     0.26     
-2.69     0.26     
-2.66     0.26     
-2.64     0.27     
-2.61     0.27     
-2.59     0.27     
-2.56     0.27     
-2.54     0.27     
-2.51     0.27     
-2.49     0.28     
-2.46     0.28     
-2.44     0.28     
-2.41     0.28     
-2.39     0.28     
-2.36     0.28     
-2.34     0.29     
-2.31     0.29     
-2.29     0.29     
-2.26     0.29     
-2.24     0.29     
-2.21     0.30     
-2.19     0.30     
-2.16     0.30     
-2.14     0.30     
-2.11     0.30     
-2.09     0.31     
-2.06     0.31     
-2.04     0.31     
-2.01     0.31     
-1.99     0.31     
-1.96     0.32     
-1.94     0.32     
-1.91     0.32     
-1.89     0.32     
-1.86     0.32     
-1.84     0.33     
-1.81     0.33     
-1.79     0.33     
-1.76     0.33     
-1.74     0.33     
-1.71     0.34     
-1.69     0.34     
-1.66     0.34     
-1.64     0.34     
-1.61     0.34     
-1.59     0.35     
-1.56     0.35     
-1.54     0.35     
-1.51     0.35     
-1.49     0.35     
-1.46     0.36     
-1.44     0.36     
-1.41     0.36     
-1.39     0.36     
-1.36     0.37     
-1.34     0.37     
-1.31     0.37     
-1.29     0.37     
-1.26     0.38     
-1.24     0.38     
-1.21     0.38     
-1.19     0.38     
-1.16     0.38     
-1.14     0.39     
-1.11     0.39     
-1.09     0.39     
-1.06     0.39     
-1.04     0.40     
-1.01     0.40     
-0.99     0.40     
-0.96     0.40     
-0.94     0.41     
-0.91     0.41     
-0.89     0.41     
-0.86     0.41     
-0.84     0.42     
-0.81     0.42     
-0.79     0.42     
-0.76     0.42     
-0.74     0.43     
-0.71     0.43     
-0.69     0.43     
-0.66     0.43     
-0.64     0.44     
-0.61     0.44     
-0.59     0.44     
-0.56     0.44     
-0.54     0.45     
-0.51     0.45     
-0.49     0.45     
-0.46     0.46     
-0.44     0.46     
-0.41     0.46     
-0.39     0.46     
-0.36     0.47     
-0.34     0.47     
-0.31     0.47     
-0.29     0.47     
-0.26     0.48     
-0.24     0.48     
-0.21     0.48     
-0.19     0.49     
-0.16     0.49     
-0.14     0.49     
-0.11     0.49     
-0.09     0.50     
-0.06     0.50     
-0.04     0.50     
-0.01     0.51     
0.01     0.51     
0.04     0.51     
0.06     0.52     
0.09     0.52     
0.11     0.52     
0.14     0.52     
0.16     0.53     
0.19     0.53     
0.21     0.53     
0.24     0.54     
0.26     0.54     
0.29     0.54     
0.31     0.55     
0.34     0.55     
0.36     0.55     
0.39     0.56     
0.41     0.56     
0.44     0.56     
0.46     0.57     
0.49     0.57     
0.51     0.57     
0.54     0.58     
0.56     0.58     
0.59     0.58     
0.61     0.59     
0.64     0.59     
0.66     0.59     
0.69     0.60     
0.71     0.60     
0.74     0.60     
0.76     0.61     
0.79     0.61     
0.81     0.61     
0.84     0.62     
0.86     0.62     
0.89     0.62     
0.91     0.63     
0.94     0.63     
0.96     0.63     
0.99     0.64     
1.01     0.64     
1.04     0.65     
1.06     0.65     
1.09     0.65     
1.11     0.66     
1.14     0.66     
1.16     0.66     
1.19     0.67     
1.21     0.67     
1.24     0.67     
1.26     0.68     
1.29     0.68     
1.31     0.69     
1.34     0.69     
1.36     0.69     
1.39     0.70     
1.41     0.70     
1.44     0.71     
1.46     0.71     
1.49     0.71     
1.51     0.72     
1.54     0.72     
1.56     0.72     
1.59     0.73     
1.61     0.73     
1.64     0.74     
1.66     0.74     
1.69     0.75     
1.71     0.75     
1.74     0.75     
1.76     0.76     
1.79     0.76     
1.81     0.77     
1.84     0.77     
1.86     0.77     
1.89     0.78     
1.91     0.78     
1.94     0.79     
1.96     0.79     
1.99     0.80     
2.01     0.80     
2.04     0.80     
2.06     0.81     
2.09     0.81     
2.11     0.82     
2.14     0.82     
2.16     0.83     
2.19     0.83     
2.21     0.83     
2.24     0.84     
2.26     0.84     
2.29     0.85     
2.31     0.85     
2.34     0.86     
2.36     0.86     
2.39     0.87     
2.41     0.87     
2.44     0.88     
2.46     0.88     
2.49     0.89     
2.51     0.89     
2.54     0.89     
2.56     0.90     
2.59     0.90     
2.61     0.91     
2.64     0.91     
2.66     0.92     
2.69     0.92     
2.71     0.93     
2.74     0.93     
2.76     0.94     
2.79     0.94     
2.81     0.95     
2.84     0.95     
2.86     0.96     
2.89     0.96     
2.91     0.97     
2.94     0.97     
2.96     0.98     
2.99     0.98     
3.01     0.99     
3.04     0.99     
3.06     1.00     
3.09     1.00     
3.11     1.01     
3.14     1.01     
3.16     1.02     
3.19     1.02     
3.21     1.03     
3.24     1.03     
3.26     1.04     
3.29     1.05     
3.31     1.05     
3.34     1.06     
3.36     1.06     
3.39     1.07     
3.41     1.07     
3.44     1.08     
3.46     1.08     
3.49     1.09     
3.51     1.09     
3.54     1.10     
3.56     1.11     
3.59     1.11     
3.61     1.12     
3.64     1.12     
3.66     1.13     
3.69     1.13     
3.71     1.14     
3.74     1.14     
3.76     1.15     
3.79     1.16     
3.81     1.16     
3.84     1.17     
3.86     1.17     
3.89     1.18     
3.91     1.19     
3.94     1.19     
3.96     1.20     
3.99     1.20     
4.01     1.21     
4.04     1.21     
4.06     1.22     
4.09     1.23     
4.11     1.23     
4.14     1.24     
4.16     1.25     
4.19     1.25     
4.21     1.26     
4.24     1.26     
4.26     1.27     
4.29     1.28     
4.31     1.28     
4.34     1.29     
4.36     1.29     
4.39     1.30     
4.41     1.31     
4.44     1.31     
4.46     1.32     
4.49     1.33     
4.51     1.33     
4.54     1.34     
4.56     1.35     
4.59     1.35     
4.61     1.36     
4.64     1.37     
4.66     1.37     
4.69     1.38     
4.71     1.38     
4.74     1.39     
4.76     1.40     
4.79     1.40     
4.81     1.41     
4.84     1.42     
4.86     1.42     
4.89     1.43     
4.91     1.44     
4.94     1.45     
4.96     1.45     
4.99     1.46     
5.01     1.47     
5.04     1.47     
5.06     1.48     
5.09     1.49     
5.11     1.49     
5.14     1.50     
5.16     1.51     
5.19     1.51     
5.21     1.52     
5.24     1.53     
5.26     1.54     
5.29     1.54     
5.31     1.55     
5.34     1.56     
5.36     1.56     
5.39     1.57     
5.41     1.58     
5.44     1.59     
5.46     1.59     
5.49     1.60     
5.51     1.61     
5.54     1.62     
5.56     1.62     
5.59     1.63     
5.61     1.64     
5.64     1.65     
5.66     1.65     
5.69     1.66     
5.71     1.67     
5.74     1.68     
5.76     1.68     
5.79     1.69     
5.81     1.70     
5.84     1.71     
5.86     1.71     
5.89     1.72     
5.91     1.73     
5.94     1.74     
5.96     1.74     
5.99     1.75     
6.01     1.76     
6.04     1.77     
6.06     1.78     
6.09     1.78     
6.11     1.79     
6.14     1.80     
6.16     1.81     
6.19     1.82     
6.21     1.82     
6.24     1.83     
6.26     1.84     
6.29     1.85     
6.31     1.86     
6.34     1.86     
6.36     1.87     
6.39     1.88     
6.41     1.89     
6.44     1.90     
6.46     1.91     
6.49     1.91     
6.51     1.92     
6.54     1.93     
6.56     1.94     
6.59     1.95     
6.61     1.96     
6.64     1.96     
6.66     1.97     
6.69     1.98     
6.71     1.99     
6.74     2.00     
6.76     2.01     
6.79     2.02     
6.81     2.02     
6.84     2.03     
6.86     2.04     
6.89     2.05     
6.91     2.06     
6.94     2.07     
6.96     2.08     
6.99     2.09     
7.01     2.09     
7.04     2.10     
7.06     2.11     
7.09     2.12     
7.11     2.13     
7.14     2.14     
7.16     2.15     
7.19     2.16     
7.21     2.17     
7.24     2.17     
7.26     2.18     
7.29     2.19     
7.31     2.20     
7.34     2.21     
7.36     2.22     
7.39     2.23     
7.41     2.24     
7.44     2.25     
7.46     2.26     
7.49     2.27     
7.51     2.28     
7.54     2.29     
7.56     2.30     
7.59     2.30     
7.61     2.31     
7.64     2.32     
7.66     2.33     
7.69     2.34     
7.71     2.35     
7.74     2.36     
7.76     2.37     
7.79     2.38     
7.81     2.39     
7.84     2.40     
7.86     2.41     
7.89     2.42     
7.91     2.43     
7.94     2.44     
7.96     2.45     
7.99     2.46     
8.01     2.47     
8.04     2.48     
8.06     2.49     
8.09     2.50     
8.11     2.51     
8.14     2.52     
8.16     2.53     
8.19     2.54     
8.21     2.55     
8.24     2.56     
8.26     2.57     
8.29     2.58     
8.31     2.59     
8.34     2.60     
8.36     2.61     
8.39     2.62     
8.41     2.63     
8.44     2.64     
8.46     2.65     
8.49     2.67     
8.51     2.68     
8.54     2.69     
8.56     2.70     
8.59     2.71     
8.61     2.72     
8.64     2.73     
8.66     2.74     
8.69     2.75     
8.71     2.76     
8.74     2.77     
8.76     2.78     
8.79     2.79     
8.81     2.81     
8.84     2.82     
8.86     2.83     
8.89     2.84     
8.91     2.85     
8.94     2.86     
8.96     2.87     
8.99     2.88     
9.01     2.89     
9.04     2.91     
9.06     2.92     
9.09     2.93     
9.11     2.94     
9.14     2.95     
9.16     2.96     
9.19     2.97     
9.21     2.99     
9.24     3.00     
9.26     3.01     
9.29     3.02     
9.31     3.03     
9.34     3.04     
9.36     3.06     
9.39     3.07     
9.41     3.08     
9.44     3.09     
9.46     3.10     
9.49     3.12     
9.51     3.13     
9.54     3.14     
9.56     3.15     
9.59     3.16     
9.61     3.18     
9.64     3.19     
9.66     3.20     
9.69     3.21     
9.71     3.22     
9.74     3.24     
9.76     3.25     
9.79     3.26     
9.81     3.27     
9.84     3.29     
9.86     3.30     
9.89     3.31     
9.91     3.32     
9.94     3.34     
9.96     3.35     
9.99     3.36     
10.01     3.37     
10.04     3.39     
10.06     3.40     
10.09     3.41     
10.11     3.42     
10.14     3.44     
10.16     3.45     
10.19     3.46     
10.21     3.48     
10.24     3.49     
10.26     3.50     
10.29     3.52     
10.31     3.53     
10.34     3.54     
10.36     3.56     
10.39     3.57     
10.41     3.58     
10.44     3.60     
10.46     3.61     
10.49     3.62     
10.51     3.64     
10.54     3.65     
10.56     3.66     
10.59     3.68     
10.61     3.69     
10.64     3.70     
10.66     3.72     
10.69     3.73     
10.71     3.74     
10.74     3.76     
10.76     3.77     
10.79     3.79     
10.81     3.80     
10.84     3.81     
10.86     3.83     
10.89     3.84     
10.91     3.86     
10.94     3.87     
10.96     3.88     
10.99     3.90     
11.01     3.91     
11.04     3.93     
11.06     3.94     
11.09     3.96     
11.11     3.97     
11.14     3.98     
11.16     4.00     
11.19     4.01     
11.21     4.03     
11.24     4.04     
11.26     4.06     
11.29     4.07     
11.31     4.09     
11.34     4.10     
11.36     4.12     
11.39     4.13     
11.41     4.14     
11.44     4.16     
11.46     4.17     
11.49     4.19     
11.51     4.20     
11.54     4.22     
11.56     4.23     
11.59     4.25     
11.61     4.26     
11.64     4.28     
11.66     4.29     
11.69     4.31     
11.71     4.33     
11.74     4.34     
11.76     4.36     
11.79     4.37     
11.81     4.39     
11.84     4.40     
11.86     4.42     
11.89     4.43     
11.91     4.45     
11.94     4.46     
11.96     4.48     
11.99     4.49     
12.01     4.51     
12.04     4.53     
12.06     4.54     
12.09     4.56     
12.11     4.57     
12.14     4.59     
12.16     4.61     
12.19     4.62     
12.21     4.64     
12.24     4.65     
12.26     4.67     
12.29     4.69     
12.31     4.70     
12.34     4.72     
12.36     4.73     
12.39     4.75     
12.41     4.77     
12.44     4.78     
12.46     4.80     
12.49     4.81     
12.51     4.83     
12.54     4.85     
12.56     4.86     
12.59     4.88     
12.61     4.90     
12.64     4.91     
12.66     4.93     
12.69     4.95     
12.71     4.96     
12.74     4.98     
12.76     5.00     
12.79     5.01     
12.81     5.03     
12.84     5.05     
12.86     5.06     
12.89     5.08     
12.91     5.10     
12.94     5.11     
12.96     5.13     
12.99     5.15     
13.01     5.16     
13.04     5.18     
13.06     5.20     
13.09     5.21     
13.11     5.23     
13.14     5.25     
13.16     5.27     
13.19     5.28     
13.21     5.30     
13.24     5.32     
13.26     5.33     
13.29     5.35     
13.31     5.37     
13.34     5.39     
13.36     5.40     
13.39     5.42     
13.41     5.44     
13.44     5.46     
13.46     5.47     
13.49     5.49     
13.51     5.51     
13.54     5.53     
13.56     5.54     
13.59     5.56     
13.61     5.58     
13.64     5.60     
13.66     5.61     
13.69     5.63     
13.71     5.65     
13.74     5.67     
13.76     5.68     
13.79     5.70     
13.81     5.72     
13.84     5.74     
13.86     5.75     
13.89     5.77     
13.91     5.79     
13.94     5.81     
13.96     5.83     
13.99     5.84     
14.01     5.86     
14.04     5.88     
14.06     5.90     
14.09     5.92     
14.11     5.93     
14.14     5.95     
14.16     5.97     
14.19     5.99     
14.21     6.01     
14.24     6.02     
14.26     6.04     
14.29     6.06     
14.31     6.08     
14.34     6.10     
14.36     6.11     
14.39     6.13     
14.41     6.15     
14.44     6.17     
14.46     6.19     
14.49     6.20     
14.51     6.22     
14.54     6.24     
14.56     6.26     
14.59     6.28     
14.61     6.30     
14.64     6.31     
14.66     6.33     
14.69     6.35     
14.71     6.37     
14.74     6.39     
14.76     6.41     
14.79     6.42     
14.81     6.44     
14.84     6.46     
14.86     6.48     
14.89     6.50     
14.91     6.52     
14.94     6.53     
14.96     6.55     
14.99     6.57     
15.01     6.59     
15.04     6.61     
15.06     6.63     
15.09     6.64     
15.11     6.66     
15.14     6.68     
15.16     6.70     
15.19     6.72     
15.21     6.74     
15.24     6.76     
15.26     6.77     
15.29     6.79     
15.31     6.81     
15.34     6.83     
15.36     6.85     
15.39     6.87     
15.41     6.89     
15.44     6.90     
15.46     6.92     
15.49     6.94     
15.51     6.96     
15.54     6.98     
15.56     7.00     
15.59     7.02     
15.61     7.03     
15.64     7.05     
15.66     7.07     
15.69     7.09     
15.71     7.11     
15.74     7.13     
15.76     7.15     
15.79     7.17     
15.81     7.18     
15.84     7.20     
15.86     7.22     
15.89     7.24     
15.91     7.26     
15.94     7.28     
15.96     7.30     
15.99     7.32     
16.01     7.33     
16.04     7.35     
16.06     7.37     
16.09     7.39     
16.11     7.41     
16.14     7.43     
16.16     7.45     
16.19     7.47     
16.21     7.48     
16.24     7.50     
16.26     7.52     
16.29     7.54     
16.31     7.56     
16.34     7.58     
16.36     7.60     
16.39     7.62     
16.41     7.63     
16.44     7.65     
16.46     7.67     
16.49     7.69     
16.51     7.71     
16.54     7.73     
16.56     7.75     
16.59     7.77     
16.61     7.79     
16.64     7.80     
16.66     7.82     
16.69     7.84     
16.71     7.86     
16.74     7.88     
16.76     7.90     
16.79     7.92     
16.81     7.94     
16.84     7.96     
16.86     7.97     
16.89     7.99     
16.91     8.01     
16.94     8.03     
16.96     8.05     
16.99     8.07     
17.01     8.09     
17.04     8.11     
17.06     8.13     
17.09     8.14     
17.11     8.16     
17.14     8.18     
17.16     8.20     
17.19     8.22     
17.21     8.24     
17.24     8.26     
17.26     8.28     
17.29     8.30     
17.31     8.32     
17.34     8.33     
17.36     8.35     
17.39     8.37     
17.41     8.39     
17.44     8.41     
17.46     8.43     
17.49     8.45     
17.51     8.47     
17.54     8.49     
17.56     8.51     
17.59     8.53     
17.61     8.54     
17.64     8.56     
17.66     8.58     
17.69     8.60     
17.71     8.62     
17.74     8.64     
17.76     8.66     
17.79     8.68     
17.81     8.70     
17.84     8.72     
17.86     8.74     
17.89     8.75     
17.91     8.77     
17.94     8.79     
17.96     8.81     
17.99     8.83     
18.01     8.85     
18.04     8.87     
18.06     8.89     
18.09     8.91     
18.11     8.93     
18.14     8.95     
18.16     8.97     
18.19     8.99     
18.21     9.00     
18.24     9.02     
18.26     9.04     
18.29     9.06     
18.31     9.08     
18.34     9.10     
18.36     9.12     
18.39     9.14     
18.41     9.16     
18.44     9.18     
18.46     9.20     
18.49     9.22     
18.51     9.24     
18.54     9.26     
18.56     9.28     
18.59     9.30     
18.61     9.31     
18.64     9.33     
18.66     9.35     
18.69     9.37     
18.71     9.39     
18.74     9.41     
18.76     9.43     
18.79     9.45     
18.81     9.47     
18.84     9.49     
18.86     9.51     
18.89     9.53     
18.91     9.55     
18.94     9.57     
18.96     9.59     
18.99     9.61     
19.01     9.63     
19.04     9.65     
19.06     9.67     
19.09     9.69     
19.11     9.71     
19.14     9.73     
19.16     9.75     
19.19     9.77     
19.21     9.79     
19.24     9.81     
19.26     9.83     
19.29     9.85     
19.31     9.87     
19.34     9.89     
19.36     9.91     
19.39     9.93     
19.41     9.95     
19.44     9.97     
19.46     9.99     
19.49     10.01     
19.51     10.03     
19.54     10.05     
19.56     10.07     
19.59     10.09     
19.61     10.11     
19.64     10.13     
19.66     10.15     
19.69     10.17     
19.71     10.19     
19.74     10.21     
19.76     10.23     
19.79     10.25     
19.81     10.27     
19.84     10.29     
19.86     10.31     
19.89     10.33     
19.91     10.35     
19.94     10.37     
19.96     10.39     
19.99     10.41     
20.01     10.43     
20.04     10.45     
20.06     10.47     
20.09     10.49     
20.11     10.51     
20.14     10.53     
20.16     10.55     
20.19     10.57     
20.21     10.59     
20.24     10.62     
20.26     10.64     
20.29     10.66     
20.31     10.68     
20.34     10.70     
20.36     10.72     
20.39     10.74     
20.41     10.76     
20.44     10.78     
20.46     10.80     
20.49     10.82     
20.51     10.84     
20.54     10.86     
20.56     10.88     
20.59     10.90     
20.61     10.93     
20.64     10.95     
20.66     10.97     
20.69     10.99     
20.71     11.01     
20.74     11.03     
20.76     11.05     
20.79     11.07     
20.81     11.09     
20.84     11.11     
20.86     11.13     
20.89     11.16     
20.91     11.18     
20.94     11.20     
20.96     11.22     
20.99     11.24     
21.01     11.26     
21.04     11.28     
21.06     11.30     
21.09     11.32     
21.11     11.34     
21.14     11.37     
21.16     11.39     
21.19     11.41     
21.21     11.43     
21.24     11.45     
21.26     11.47     
21.29     11.49     
21.31     11.51     
21.34     11.53     
21.36     11.56     
21.39     11.58     
21.41     11.60     
21.44     11.62     
21.46     11.64     
21.49     11.66     
21.51     11.68     
21.54     11.70     
21.56     11.73     
21.59     11.75     
21.61     11.77     
21.64     11.79     
21.66     11.81     
21.69     11.83     
21.71     11.85     
21.74     11.87     
21.76     11.89     
21.79     11.92     
21.81     11.94     
21.84     11.96     
21.86     11.98     
21.89     12.00     
21.91     12.02     
21.94     12.04     
21.96     12.06     
21.99     12.09     
22.01     12.11     
22.04     12.13     
22.06     12.15     
22.09     12.17     
22.11     12.19     
22.14     12.21     
22.16     12.23     
22.19     12.26     
22.21     12.28     
22.24     12.30     
22.26     12.32     
22.29     12.34     
22.31     12.36     
22.34     12.38     
22.36     12.40     
22.39     12.42     
22.41     12.45     
22.44     12.47     
22.46     12.49     
22.49     12.51     
22.51     12.53     
22.54     12.55     
22.56     12.57     
22.59     12.59     
22.61     12.61     
22.64     12.63     
22.66     12.65     
22.69     12.68     
22.71     12.70     
22.74     12.72     
22.76     12.74     
22.79     12.76     
22.81     12.78     
22.84     12.80     
22.86     12.82     
22.89     12.84     
22.91     12.86     
22.94     12.88     
22.96     12.90     
22.99     12.92     
23.01     12.95     
23.04     12.97     
23.06     12.99     
23.09     13.01     
23.11     13.03     
23.14     13.05     
23.16     13.07     
23.19     13.09     
23.21     13.11     
23.24     13.13     
23.26     13.15     
23.29     13.17     
23.31     13.19     
23.34     13.21     
23.36     13.23     
23.39     13.25     
23.41     13.27     
23.44     13.29     
23.46     13.31     
23.49     13.33     
23.51     13.35     
23.54     13.37     
23.56     13.39     
23.59     13.41     
23.61     13.43     
23.64     13.45     
23.66     13.47     
23.69     13.49     
23.71     13.51     
23.74     13.53     
23.76     13.55     
23.79     13.57     
23.81     13.59     
23.84     13.61     
23.86     13.62     
23.89     13.64     
23.91     13.66     
23.94     13.68     
23.96     13.70     
23.99     13.72     
24.01     13.74     
24.04     13.76     
24.06     13.78     
24.09     13.80     
24.11     13.81     
24.14     13.83     
24.16     13.85     
24.19     13.87     
24.21     13.89     
24.24     13.91     
24.26     13.93     
24.29     13.94     
24.31     13.96     
24.34     13.98     
24.36     14.00     
24.39     14.02     
24.41     14.03     
24.44     14.05     
24.46     14.07     
24.49     14.09     
24.51     14.11     
24.54     14.12     
24.56     14.14     
24.59     14.16     
24.61     14.18     
24.64     14.19     
24.66     14.21     
24.69     14.23     
24.71     14.25     
24.74     14.26     
24.76     14.28     
24.79     14.30     
24.81     14.31     
24.84     14.33     
24.86     14.35     
24.89     14.36     
24.91     14.38     
24.94     14.40     
24.96     14.41     
24.99     14.43     
25.01     14.45     
25.04     14.46     
25.06     14.48     
25.09     14.49     
25.11     14.51     
25.14     14.53     
25.16     14.54     
25.19     14.56     
25.21     14.57     
25.24     14.59     
25.26     14.60     
25.29     14.62     
25.31     14.63     
25.34     14.65     
25.36     14.66     
25.39     14.68     
25.41     14.69     
25.44     14.71     
25.46     14.72     
25.49     14.74     
25.51     14.75     
25.54     14.77     
25.56     14.78     
25.59     14.80     
25.61     14.81     
25.64     14.83     
25.66     14.84     
25.69     14.85     
25.71     14.87     
25.74     14.88     
25.76     14.89     
25.79     14.91     
25.81     14.92     
25.84     14.94     
25.86     14.95     
25.89     14.96     
25.91     14.98     
25.94     14.99     
25.96     15.00     
25.99     15.01     
26.01     15.03     
26.04     15.04     
26.06     15.05     
26.09     15.06     
26.11     15.08     
26.14     15.09     
26.16     15.10     
26.19     15.11     
26.21     15.13     
26.24     15.14     
26.26     15.15     
26.29     15.16     
26.31     15.17     
26.34     15.18     
26.36     15.20     
26.39     15.21     
26.41     15.22     
26.44     15.23     
26.46     15.24     
26.49     15.25     
26.51     15.26     
26.54     15.27     
26.56     15.28     
26.59     15.29     
26.61     15.30     
26.64     15.31     
26.66     15.33     
26.69     15.34     
26.71     15.35     
26.74     15.36     
26.76     15.37     
26.79     15.38     
26.81     15.38     
26.84     15.39     
26.86     15.40     
26.89     15.41     
26.91     15.42     
26.94     15.43     
26.96     15.44     
26.99     15.45     
27.01     15.46     
27.04     15.47     
27.06     15.48     
27.09     15.49     
27.11     15.49     
27.14     15.50     
27.16     15.51     
27.19     15.52     
27.21     15.53     
27.24     15.53     
27.26     15.54     
27.29     15.55     
27.31     15.56     
27.34     15.57     
27.36     15.57     
27.39     15.58     
27.41     15.59     
27.44     15.60     
27.46     15.60     
27.49     15.61     
27.51     15.62     
27.54     15.62     
27.56     15.63     
27.59     15.64     
27.61     15.65     
27.64     15.65     
27.66     15.66     
27.69     15.66     
27.71     15.67     
27.74     15.68     
27.76     15.68     
27.79     15.69     
27.81     15.70     
27.84     15.70     
27.86     15.71     
27.89     15.71     
27.91     15.72     
27.94     15.72     
27.96     15.73     
27.99     15.74     
28.01     15.74     
28.04     15.75     
28.06     15.75     
28.09     15.76     
28.11     15.76     
28.14     15.77     
28.16     15.77     
28.19     15.78     
28.21     15.78     
28.24     15.79     
28.26     15.79     
28.29     15.80     
28.31     15.80     
28.34     15.80     
28.36     15.81     
28.39     15.81     
28.41     15.82     
28.44     15.82     
28.46     15.82     
28.49     15.83     
28.51     15.83     
28.54     15.84     
28.56     15.84     
28.59     15.84     
28.61     15.85     
28.64     15.85     
28.66     15.85     
28.69     15.86     
28.71     15.86     
28.74     15.86     
28.76     15.87     
28.79     15.87     
28.81     15.87     
28.84     15.88     
28.86     15.88     
28.89     15.88     
28.91     15.89     
28.94     15.89     
28.96     15.89     
28.99     15.89     
29.01     15.90     
29.04     15.90     
29.06     15.90     
29.09     15.91     
29.11     15.91     
29.14     15.91     
29.16     15.91     
29.19     15.91     
29.21     15.92     
29.24     15.92     
29.26     15.92     
29.29     15.92     
29.31     15.93     
29.34     15.93     
29.36     15.93     
29.39     15.93     
29.41     15.93     
29.44     15.94     
29.46     15.94     
29.49     15.94     
29.51     15.94     
29.54     15.94     
29.56     15.94     
29.59     15.95     
29.61     15.95     
29.64     15.95     
29.66     15.95     
29.69     15.95     
29.71     15.95     
29.74     15.95     
29.76     15.96     
29.79     15.96     
29.81     15.96     
29.84     15.96     
29.86     15.96     
29.89     15.96     
29.91     15.96     
29.94     15.96     
29.96     15.97     
29.99     15.97     
30.01     15.97     
30.04     15.97     
30.06     15.97     
30.09     15.97     
30.11     15.97     
30.14     15.97     
30.16     15.97     
30.19     15.97     
30.21     15.98     
30.24     15.98     
30.26     15.98     
30.29     15.98     
30.31     15.98     
30.34     15.98     
30.36     15.98     
30.39     15.98     
30.41     15.98     
30.44     15.98     
30.46     15.98     
30.49     15.98     
30.51     15.98     
30.54     15.98     
30.56     15.99     
30.59     15.99     
30.61     15.99     
30.64     15.99     
30.66     15.99     
30.69     15.99     
30.71     15.99     
30.74     15.99     
30.76     15.99     
30.79     15.99     
30.81     15.99     
30.84     16.00     
30.86     16.00     
30.89     16.00     
30.91     16.00     
30.94     16.00     
30.96     16.00     
30.99     16.00     
31.01     16.00     
31.04     16.00     
31.06     16.00     
31.09     16.00     
31.11     16.00     
31.14     16.00     
31.16     16.00     
31.19     16.00     
31.21     16.00     
31.24     16.00     
31.26     16.00     
31.29     16.00     
31.31     16.00     
31.34     16.00     
31.36     16.00     
31.39     16.00     
31.41     16.00     
31.44     16.00     
31.46     16.00     
31.49     16.00     
31.51     16.00     
31.54     16.00     
31.56     16.00     
31.59     16.00     
31.61     16.00     
31.64     16.00     
31.66     16.00     
31.69     16.00     
31.71     16.00     
31.74     16.00     
31.76     16.00     
31.79     16.00     
31.81     16.00     
31.84     16.00     
31.86     16.00     
31.89     16.00     
31.91     16.00     
31.94     16.00     
31.96     16.00     
31.99     16.00     
32.01     16.00     
32.04     16.00     
32.06     16.00     
32.09     16.00     
32.11     16.00     
32.14     16.00     
32.16     16.00     
32.19     16.00     
32.21     16.00     
32.24     16.00     
32.26     16.00     
32.29     16.00     
32.31     16.00     
32.34     16.00     
32.36     16.00     
32.39     16.00     
32.41     16.00     
32.44     16.00     
32.46     16.00     
32.49     16.00     
32.51     16.00     
32.54     16.00     
32.56     16.00     
32.59     16.00     
32.61     16.00     
32.64     16.00     
32.66     16.00     
32.69     16.00     
32.71     16.00     
32.74     16.00     
32.76     16.00     
32.79     16.00     
32.81     16.00     
32.84     16.00     
32.86     16.00     
32.89     16.00     
32.91     16.00     
32.94     16.00     
32.96     16.00     
32.99     16.00     
33.01     16.00     
33.04     16.00     
33.06     16.00     
33.09     16.00     
33.11     16.00     
33.14     16.00     
33.16     16.00     
33.19     16.00     
33.21     16.00     
33.24     16.00     
33.26     16.00     
33.29     16.00     
33.31     16.00     
33.34     16.00     
33.36     16.00     
33.39     16.00     
33.41     16.00     
33.44     16.00     
33.46     16.00     
33.49     16.00     
33.51     16.00     
33.54     16.00     
33.56     16.00     
33.59     16.00     
33.61     16.00     
33.64     16.00     
33.66     16.00     
33.69     16.00     
33.71     16.00     
33.74     16.00     
33.76     16.00     
33.79     16.00     
33.81     16.00     
33.84     16.00     
33.86     16.00     
33.89     16.00     
33.91     16.00     
33.94     16.00     
33.96     16.00     
33.99     16.00     
34.01     16.00     
34.04     16.00     
34.06     16.00     
34.09     16.00     
34.11     16.00     
34.14     16.00     
34.16     16.00     
34.19     16.00     
34.21     16.00     
34.24     16.00     
34.26     16.00     
34.29     16.00     
34.31     16.00     
34.34     16.00     
34.36     16.00     
34.39     16.00     
34.41     16.00     
34.44     16.00     
34.46     16.00     
34.49     16.00     
34.51     16.00     
34.54     16.00     
34.56     16.00     
34.59     16.00     
34.61     16.00     
34.64     16.00     
34.66     16.00     
34.69     16.00     
34.71     16.00     
34.74     16.00     
34.76     16.00     
34.79     16.00     
34.81     16.00     
34.84     16.00     
34.86     16.00     
34.89     16.00     
34.91     16.00     
34.94     16.00     
34.96     16.00     
34.99     16.00     
35.01     16.00     
35.04     16.00     
35.06     16.00     
35.09     16.00     
35.11     16.00     
35.14     16.00     
35.16     16.00     
35.19     16.00     
35.21     16.00     
35.24     16.00     
35.26     16.00     
35.29     16.00     
35.31     16.00     
35.34     16.00     
35.36     16.00     
35.39     16.00     
35.41     16.00     
35.44     16.00     
35.46     16.00     
35.49     16.00     
35.51     16.00     
35.54     16.00     
35.56     16.00     
35.59     16.00     
35.61     16.00     
35.64     16.00     
35.66     16.00     
35.69     16.00     
35.71     16.00     
35.74     16.00     
35.76     16.00     
35.79     16.00     
35.81     16.00     
35.84     16.00     
35.86     16.00     
35.89     16.00     
35.91     16.00     
35.94     16.00     
35.96     16.00     
35.99     16.00     
36.01     16.00     
36.04     16.00     
36.06     16.00     
36.09     16.00     
36.11     16.00     
36.14     16.00     
36.16     16.00     
36.19     16.00     
36.21     16.00     
36.24     16.00     
36.26     16.00     
36.29     16.00     
36.31     16.00     
36.34     16.00     
36.36     16.00     
36.39     16.00     
36.41     16.00     
36.44     16.00     
36.46     16.00     
36.49     16.00     
36.51     16.00     
36.54     16.00     
36.56     16.00     
36.59     16.00     
36.61     16.00     
36.64     16.00     
36.66     16.00     
36.69     16.00     
36.71     16.00     
36.74     16.00     
36.76     16.00     
36.79     16.00     
36.81     16.00     
36.84     16.00     
36.86     16.00     
36.89     16.00     
36.91     16.00     
36.94     16.00     
36.96     16.00     
36.99     16.00     
37.01     16.00     
37.04     16.00     
37.06     16.00     
37.09     16.00     
37.11     16.00     
37.14     16.00     
37.16     16.00     
37.19     16.00     
37.21     16.00     
37.24     16.00     
37.26     16.00     
37.29     16.00     
37.31     16.00     
37.34     16.00     
37.36     16.00     
37.39     16.00     
37.41     16.00     
37.44     16.00     
37.46     16.00     
37.49     16.00     
37.51     16.00     
37.54     16.00     
37.56     16.00     
37.59     16.00     
37.61     16.00     
37.64     16.00     
37.66     16.00     
37.69     16.00     
37.71     16.00     
37.74     16.00     
37.76     16.00     
37.79     16.00     
37.81     16.00     
37.84     16.00     
37.86     16.00     
37.89     16.00     
37.91     16.00     
37.94     16.00     
37.96     16.00     
37.99     16.00     
38.01     16.00     
38.04     16.00     
38.06     16.00     
38.09     16.00     
38.11     16.00     
38.14     16.00     
38.16     16.00     
38.19     16.00     
38.21     16.00     
38.24     16.00     
38.26     16.00     
38.29     16.00     
38.31     16.00     
38.34     16.00     
38.36     16.00     
38.39     16.00     
38.41     16.00     
38.44     16.00     
38.46     16.00     
38.49     16.00     
38.51     16.00     
38.54     16.00     
38.56     16.00     
38.59     16.00     
38.61     16.00     
38.64     16.00     
38.66     16.00     
38.69     16.00     
38.71     16.00     
38.74     16.00     
38.76     16.00     
38.79     16.00     
38.81     16.00     
38.84     16.00     
38.86     16.00     
38.89     16.00     
38.91     16.00     
38.94     16.00     
38.96     16.00     
38.99     16.00     
39.01     16.00     
39.04     16.00     
39.06     16.00     
39.09     16.00     
39.11     16.00     
39.14     16.00     
39.16     16.00     
39.19     16.00     
39.21     16.00     
39.24     16.00     
39.26     16.00     
39.29     16.00     
39.31     16.00     
39.34     16.00     
39.36     16.00     
39.39     16.00     
39.41     16.00     
39.44     16.00     
39.46     16.00     
39.49     16.00     
39.51     16.00     
39.54     16.00     
39.56     16.00     
39.59     16.00     
39.61     16.00     
39.64     16.00     
39.66     16.00     
39.69     16.00     
39.71     16.00     
39.74     16.00     
39.76     16.00     
39.79     16.00     
39.81     16.00     
39.84     16.00     
39.86     16.00     
39.89     16.00     
39.91     16.00     
39.94     16.00     
39.96     16.00     
39.99     16.00     
40.01     16.00     
40.04     16.00     
40.06     16.00     
40.09     16.00     
40.11     16.00     
40.14     16.00     
40.16     16.00     
40.19     16.00     
40.21     16.00     
40.24     16.00     
40.26     16.00     
40.29     16.00     
40.31     16.00     
40.34     16.00     
40.36     16.00     
40.39     16.00     
40.41     16.00     
40.44     16.00     
40.46     16.00     
40.49     16.00     
40.51     16.00     
40.54     16.00     
40.56     16.00     
40.59     16.00     
40.61     16.00     
40.64     16.00     
40.66     16.00     
40.69     16.00     
40.71     16.00     
40.74     16.00     
40.76     16.00     
40.79     16.00     
40.81     16.00     
40.84     16.00     
40.86     16.00     
40.89     16.00     
40.91     16.00     
40.94     16.00     
40.96     16.00     
40.99     16.00     
41.01     16.00     
41.04     16.00     
41.06     16.00     
41.09     16.00     
41.11     16.00     
41.14     16.00     
41.16     16.00     
41.19     16.00     
41.21     16.00     
41.24     16.00     
41.26     16.00     
41.29     16.00     
41.31     16.00     
41.34     16.00     
41.36     16.00     
41.39     16.00     
41.41     16.00     
41.44     16.00     
41.46     16.00     
41.49     16.00     
41.51     16.00     
41.54     16.00     
41.56     16.00     
41.59     16.00     
41.61     16.00     
41.64     16.00     
41.66     16.00     
41.69     16.00     
41.71     16.00     
41.74     16.00     
41.76     16.00     
41.79     16.00     
41.81     16.00     
41.84     16.00     
41.86     16.00     
41.89     16.00     
41.91     16.00     
41.94     16.00     
41.96     16.00     
41.99     16.00     
42.01     16.00     
42.04     16.00     
42.06     16.00     
42.09     16.00     
42.11     16.00     
42.14     16.00     
42.16     16.00     
42.19     16.00     
42.21     16.00     
42.24     16.00     
42.26     16.00     
42.29     16.00     
42.31     16.00     
42.34     16.00     
42.36     16.00     
42.39     16.00     
42.41     16.00     
42.44     16.00     
42.46     16.00     
42.49     16.00     
42.51     16.00     
42.54     16.00     
42.56     16.00     
42.59     16.00     
42.61     16.00     
42.64     16.00     
42.66     16.00     
42.69     16.00     
42.71     16.00     
42.74     16.00     
42.76     16.00     
42.79     16.00     
42.81     16.00     
42.84     16.00     
42.86     16.00     
42.89     16.00     
42.91     16.00     
42.94     16.00     
42.96     16.00     
42.99     16.00     
43.01     16.00     


==> MI_HD_m_5.dat <==
-6.99     0.07     
-6.96     0.07     
-6.94     0.07     
-6.91     0.07     
-6.89     0.07     
-6.86     0.07     
-6.84     0.07     
-6.81     0.07     
-6.79     0.07     
-6.76     0.07     
-6.74     0.07     
-6.71     0.07     
-6.69     0.07     
-6.66     0.07     
-6.64     0.07     
-6.61     0.07     
-6.59     0.08     
-6.56     0.08     
-6.54     0.08     
-6.51     0.08     
-6.49     0.08     
-6.46     0.08     
-6.44     0.08     
-6.41     0.08     
-6.39     0.08     
-6.36     0.08     
-6.34     0.08     
-6.31     0.08     
-6.29     0.08     
-6.26     0.08     
-6.24     0.08     
-6.21     0.08     
-6.19     0.08     
-6.16     0.08     
-6.14     0.08     
-6.11     0.09     
-6.09     0.09     
-6.06     0.09     
-6.04     0.09     
-6.01     0.09     
-5.99     0.09     
-5.96     0.09     
-5.94     0.09     
-5.91     0.09     
-5.89     0.09     
-5.86     0.09     
-5.84     0.09     
-5.81     0.09     
-5.79     0.09     
-5.76     0.09     
-5.74     0.09     
-5.71     0.09     
-5.69     0.10     
-5.66     0.10     
-5.64     0.10     
-5.61     0.10     
-5.59     0.10     
-5.56     0.10     
-5.54     0.10     
-5.51     0.10     
-5.49     0.10     
-5.46     0.10     
-5.44     0.10     
-5.41     0.10     
-5.39     0.10     
-5.36     0.10     
-5.34     0.10     
-5.31     0.11     
-5.29     0.11     
-5.26     0.11     
-5.24     0.11     
-5.21     0.11     
-5.19     0.11     
-5.16     0.11     
-5.14     0.11     
-5.11     0.11     
-5.09     0.11     
-5.06     0.11     
-5.04     0.11     
-5.01     0.11     
-4.99     0.11     
-4.96     0.12     
-4.94     0.12     
-4.91     0.12     
-4.89     0.12     
-4.86     0.12     
-4.84     0.12     
-4.81     0.12     
-4.79     0.12     
-4.76     0.12     
-4.74     0.12     
-4.71     0.12     
-4.69     0.12     
-4.66     0.13     
-4.64     0.13     
-4.61     0.13     
-4.59     0.13     
-4.56     0.13     
-4.54     0.13     
-4.51     0.13     
-4.49     0.13     
-4.46     0.13     
-4.44     0.13     
-4.41     0.13     
-4.39     0.13     
-4.36     0.14     
-4.34     0.14     
-4.31     0.14     
-4.29     0.14     
-4.26     0.14     
-4.24     0.14     
-4.21     0.14     
-4.19     0.14     
-4.16     0.14     
-4.14     0.14     
-4.11     0.14     
-4.09     0.15     
-4.06     0.15     
-4.04     0.15     
-4.01     0.15     
-3.99     0.15     
-3.96     0.15     
-3.94     0.15     
-3.91     0.15     
-3.89     0.15     
-3.86     0.15     
-3.84     0.16     
-3.81     0.16     
-3.79     0.16     
-3.76     0.16     
-3.74     0.16     
-3.71     0.16     
-3.69     0.16     
-3.66     0.16     
-3.64     0.16     
-3.61     0.16     
-3.59     0.17     
-3.56     0.17     
-3.54     0.17     
-3.51     0.17     
-3.49     0.17     
-3.46     0.17     
-3.44     0.17     
-3.41     0.17     
-3.39     0.17     
-3.36     0.18     
-3.34     0.18     
-3.31     0.18     
-3.29     0.18     
-3.26     0.18     
-3.24     0.18     
-3.21     0.18     
-3.19     0.18     
-3.16     0.19     
-3.14     0.19     
-3.11     0.19     
-3.09     0.19     
-3.06     0.19     
-3.04     0.19     
-3.01     0.19     
-2.99     0.19     
-2.96     0.19     
-2.94     0.20     
-2.91     0.20     
-2.89     0.20     
-2.86     0.20     
-2.84     0.20     
-2.81     0.20     
-2.79     0.20     
-2.76     0.21     
-2.74     0.21     
-2.71     0.21     
-2.69     0.21     
-2.66     0.21     
-2.64     0.21     
-2.61     0.21     
-2.59     0.21     
-2.56     0.22     
-2.54     0.22     
-2.51     0.22     
-2.49     0.22     
-2.46     0.22     
-2.44     0.22     
-2.41     0.22     
-2.39     0.23     
-2.36     0.23     
-2.34     0.23     
-2.31     0.23     
-2.29     0.23     
-2.26     0.23     
-2.24     0.23     
-2.21     0.24     
-2.19     0.24     
-2.16     0.24     
-2.14     0.24     
-2.11     0.24     
-2.09     0.24     
-2.06     0.24     
-2.04     0.25     
-2.01     0.25     
-1.99     0.25     
-1.96     0.25     
-1.94     0.25     
-1.91     0.25     
-1.89     0.26     
-1.86     0.26     
-1.84     0.26     
-1.81     0.26     
-1.79     0.26     
-1.76     0.26     
-1.74     0.27     
-1.71     0.27     
-1.69     0.27     
-1.66     0.27     
-1.64     0.27     
-1.61     0.27     
-1.59     0.28     
-1.56     0.28     
-1.54     0.28     
-1.51     0.28     
-1.49     0.28     
-1.46     0.28     
-1.44     0.29     
-1.41     0.29     
-1.39     0.29     
-1.36     0.29     
-1.34     0.29     
-1.31     0.30     
-1.29     0.30     
-1.26     0.30     
-1.24     0.30     
-1.21     0.30     
-1.19     0.30     
-1.16     0.31     
-1.14     0.31     
-1.11     0.31     
-1.09     0.31     
-1.06     0.31     
-1.04     0.32     
-1.01     0.32     
-0.99     0.32     
-0.96     0.32     
-0.94     0.32     
-0.91     0.33     
-0.89     0.33     
-0.86     0.33     
-0.84     0.33     
-0.81     0.33     
-0.79     0.34     
-0.76     0.34     
-0.74     0.34     
-0.71     0.34     
-0.69     0.34     
-0.66     0.35     
-0.64     0.35     
-0.61     0.35     
-0.59     0.35     
-0.56     0.35     
-0.54     0.36     
-0.51     0.36     
-0.49     0.36     
-0.46     0.36     
-0.44     0.36     
-0.41     0.37     
-0.39     0.37     
-0.36     0.37     
-0.34     0.37     
-0.31     0.38     
-0.29     0.38     
-0.26     0.38     
-0.24     0.38     
-0.21     0.38     
-0.19     0.39     
-0.16     0.39     
-0.14     0.39     
-0.11     0.39     
-0.09     0.40     
-0.06     0.40     
-0.04     0.40     
-0.01     0.40     
0.01     0.41     
0.04     0.41     
0.06     0.41     
0.09     0.41     
0.11     0.42     
0.14     0.42     
0.16     0.42     
0.19     0.42     
0.21     0.42     
0.24     0.43     
0.26     0.43     
0.29     0.43     
0.31     0.43     
0.34     0.44     
0.36     0.44     
0.39     0.44     
0.41     0.44     
0.44     0.45     
0.46     0.45     
0.49     0.45     
0.51     0.46     
0.54     0.46     
0.56     0.46     
0.59     0.46     
0.61     0.47     
0.64     0.47     
0.66     0.47     
0.69     0.47     
0.71     0.48     
0.74     0.48     
0.76     0.48     
0.79     0.48     
0.81     0.49     
0.84     0.49     
0.86     0.49     
0.89     0.50     
0.91     0.50     
0.94     0.50     
0.96     0.50     
0.99     0.51     
1.01     0.51     
1.04     0.51     
1.06     0.52     
1.09     0.52     
1.11     0.52     
1.14     0.52     
1.16     0.53     
1.19     0.53     
1.21     0.53     
1.24     0.54     
1.26     0.54     
1.29     0.54     
1.31     0.54     
1.34     0.55     
1.36     0.55     
1.39     0.55     
1.41     0.56     
1.44     0.56     
1.46     0.56     
1.49     0.57     
1.51     0.57     
1.54     0.57     
1.56     0.58     
1.59     0.58     
1.61     0.58     
1.64     0.59     
1.66     0.59     
1.69     0.59     
1.71     0.59     
1.74     0.60     
1.76     0.60     
1.79     0.60     
1.81     0.61     
1.84     0.61     
1.86     0.61     
1.89     0.62     
1.91     0.62     
1.94     0.62     
1.96     0.63     
1.99     0.63     
2.01     0.63     
2.04     0.64     
2.06     0.64     
2.09     0.64     
2.11     0.65     
2.14     0.65     
2.16     0.66     
2.19     0.66     
2.21     0.66     
2.24     0.67     
2.26     0.67     
2.29     0.67     
2.31     0.68     
2.34     0.68     
2.36     0.68     
2.39     0.69     
2.41     0.69     
2.44     0.69     
2.46     0.70     
2.49     0.70     
2.51     0.71     
2.54     0.71     
2.56     0.71     
2.59     0.72     
2.61     0.72     
2.64     0.72     
2.66     0.73     
2.69     0.73     
2.71     0.74     
2.74     0.74     
2.76     0.74     
2.79     0.75     
2.81     0.75     
2.84     0.75     
2.86     0.76     
2.89     0.76     
2.91     0.77     
2.94     0.77     
2.96     0.77     
2.99     0.78     
3.01     0.78     
3.04     0.79     
3.06     0.79     
3.09     0.79     
3.11     0.80     
3.14     0.80     
3.16     0.81     
3.19     0.81     
3.21     0.82     
3.24     0.82     
3.26     0.82     
3.29     0.83     
3.31     0.83     
3.34     0.84     
3.36     0.84     
3.39     0.84     
3.41     0.85     
3.44     0.85     
3.46     0.86     
3.49     0.86     
3.51     0.87     
3.54     0.87     
3.56     0.87     
3.59     0.88     
3.61     0.88     
3.64     0.89     
3.66     0.89     
3.69     0.90     
3.71     0.90     
3.74     0.91     
3.76     0.91     
3.79     0.91     
3.81     0.92     
3.84     0.92     
3.86     0.93     
3.89     0.93     
3.91     0.94     
3.94     0.94     
3.96     0.95     
3.99     0.95     
4.01     0.96     
4.04     0.96     
4.06     0.97     
4.09     0.97     
4.11     0.97     
4.14     0.98     
4.16     0.98     
4.19     0.99     
4.21     0.99     
4.24     1.00     
4.26     1.00     
4.29     1.01     
4.31     1.01     
4.34     1.02     
4.36     1.02     
4.39     1.03     
4.41     1.03     
4.44     1.04     
4.46     1.04     
4.49     1.05     
4.51     1.05     
4.54     1.06     
4.56     1.06     
4.59     1.07     
4.61     1.07     
4.64     1.08     
4.66     1.08     
4.69     1.09     
4.71     1.09     
4.74     1.10     
4.76     1.10     
4.79     1.11     
4.81     1.11     
4.84     1.12     
4.86     1.12     
4.89     1.13     
4.91     1.13     
4.94     1.14     
4.96     1.15     
4.99     1.15     
5.01     1.16     
5.04     1.16     
5.06     1.17     
5.09     1.17     
5.11     1.18     
5.14     1.18     
5.16     1.19     
5.19     1.19     
5.21     1.20     
5.24     1.20     
5.26     1.21     
5.29     1.22     
5.31     1.22     
5.34     1.23     
5.36     1.23     
5.39     1.24     
5.41     1.24     
5.44     1.25     
5.46     1.26     
5.49     1.26     
5.51     1.27     
5.54     1.27     
5.56     1.28     
5.59     1.28     
5.61     1.29     
5.64     1.30     
5.66     1.30     
5.69     1.31     
5.71     1.31     
5.74     1.32     
5.76     1.32     
5.79     1.33     
5.81     1.34     
5.84     1.34     
5.86     1.35     
5.89     1.35     
5.91     1.36     
5.94     1.37     
5.96     1.37     
5.99     1.38     
6.01     1.38     
6.04     1.39     
6.06     1.40     
6.09     1.40     
6.11     1.41     
6.14     1.41     
6.16     1.42     
6.19     1.43     
6.21     1.43     
6.24     1.44     
6.26     1.45     
6.29     1.45     
6.31     1.46     
6.34     1.46     
6.36     1.47     
6.39     1.48     
6.41     1.48     
6.44     1.49     
6.46     1.50     
6.49     1.50     
6.51     1.51     
6.54     1.52     
6.56     1.52     
6.59     1.53     
6.61     1.53     
6.64     1.54     
6.66     1.55     
6.69     1.55     
6.71     1.56     
6.74     1.57     
6.76     1.57     
6.79     1.58     
6.81     1.59     
6.84     1.59     
6.86     1.60     
6.89     1.61     
6.91     1.61     
6.94     1.62     
6.96     1.63     
6.99     1.63     
7.01     1.64     
7.04     1.65     
7.06     1.65     
7.09     1.66     
7.11     1.67     
7.14     1.68     
7.16     1.68     
7.19     1.69     
7.21     1.70     
7.24     1.70     
7.26     1.71     
7.29     1.72     
7.31     1.72     
7.34     1.73     
7.36     1.74     
7.39     1.75     
7.41     1.75     
7.44     1.76     
7.46     1.77     
7.49     1.77     
7.51     1.78     
7.54     1.79     
7.56     1.80     
7.59     1.80     
7.61     1.81     
7.64     1.82     
7.66     1.82     
7.69     1.83     
7.71     1.84     
7.74     1.85     
7.76     1.85     
7.79     1.86     
7.81     1.87     
7.84     1.88     
7.86     1.88     
7.89     1.89     
7.91     1.90     
7.94     1.91     
7.96     1.91     
7.99     1.92     
8.01     1.93     
8.04     1.94     
8.06     1.94     
8.09     1.95     
8.11     1.96     
8.14     1.97     
8.16     1.97     
8.19     1.98     
8.21     1.99     
8.24     2.00     
8.26     2.01     
8.29     2.01     
8.31     2.02     
8.34     2.03     
8.36     2.04     
8.39     2.04     
8.41     2.05     
8.44     2.06     
8.46     2.07     
8.49     2.08     
8.51     2.08     
8.54     2.09     
8.56     2.10     
8.59     2.11     
8.61     2.12     
8.64     2.12     
8.66     2.13     
8.69     2.14     
8.71     2.15     
8.74     2.16     
8.76     2.17     
8.79     2.17     
8.81     2.18     
8.84     2.19     
8.86     2.20     
8.89     2.21     
8.91     2.21     
8.94     2.22     
8.96     2.23     
8.99     2.24     
9.01     2.25     
9.04     2.26     
9.06     2.27     
9.09     2.27     
9.11     2.28     
9.14     2.29     
9.16     2.30     
9.19     2.31     
9.21     2.32     
9.24     2.33     
9.26     2.33     
9.29     2.34     
9.31     2.35     
9.34     2.36     
9.36     2.37     
9.39     2.38     
9.41     2.39     
9.44     2.40     
9.46     2.40     
9.49     2.41     
9.51     2.42     
9.54     2.43     
9.56     2.44     
9.59     2.45     
9.61     2.46     
9.64     2.47     
9.66     2.48     
9.69     2.49     
9.71     2.49     
9.74     2.50     
9.76     2.51     
9.79     2.52     
9.81     2.53     
9.84     2.54     
9.86     2.55     
9.89     2.56     
9.91     2.57     
9.94     2.58     
9.96     2.59     
9.99     2.60     
10.01     2.61     
10.04     2.61     
10.06     2.62     
10.09     2.63     
10.11     2.64     
10.14     2.65     
10.16     2.66     
10.19     2.67     
10.21     2.68     
10.24     2.69     
10.26     2.70     
10.29     2.71     
10.31     2.72     
10.34     2.73     
10.36     2.74     
10.39     2.75     
10.41     2.76     
10.44     2.77     
10.46     2.78     
10.49     2.79     
10.51     2.80     
10.54     2.81     
10.56     2.82     
10.59     2.83     
10.61     2.84     
10.64     2.85     
10.66     2.86     
10.69     2.87     
10.71     2.88     
10.74     2.89     
10.76     2.90     
10.79     2.91     
10.81     2.92     
10.84     2.93     
10.86     2.94     
10.89     2.95     
10.91     2.96     
10.94     2.97     
10.96     2.98     
10.99     2.99     
11.01     3.00     
11.04     3.01     
11.06     3.02     
11.09     3.03     
11.11     3.04     
11.14     3.05     
11.16     3.06     
11.19     3.07     
11.21     3.08     
11.24     3.10     
11.26     3.11     
11.29     3.12     
11.31     3.13     
11.34     3.14     
11.36     3.15     
11.39     3.16     
11.41     3.17     
11.44     3.18     
11.46     3.19     
11.49     3.20     
11.51     3.21     
11.54     3.22     
11.56     3.24     
11.59     3.25     
11.61     3.26     
11.64     3.27     
11.66     3.28     
11.69     3.29     
11.71     3.30     
11.74     3.31     
11.76     3.32     
11.79     3.33     
11.81     3.35     
11.84     3.36     
11.86     3.37     
11.89     3.38     
11.91     3.39     
11.94     3.40     
11.96     3.41     
11.99     3.42     
12.01     3.44     
12.04     3.45     
12.06     3.46     
12.09     3.47     
12.11     3.48     
12.14     3.49     
12.16     3.50     
12.19     3.52     
12.21     3.53     
12.24     3.54     
12.26     3.55     
12.29     3.56     
12.31     3.57     
12.34     3.59     
12.36     3.60     
12.39     3.61     
12.41     3.62     
12.44     3.63     
12.46     3.64     
12.49     3.66     
12.51     3.67     
12.54     3.68     
12.56     3.69     
12.59     3.70     
12.61     3.72     
12.64     3.73     
12.66     3.74     
12.69     3.75     
12.71     3.76     
12.74     3.78     
12.76     3.79     
12.79     3.80     
12.81     3.81     
12.84     3.83     
12.86     3.84     
12.89     3.85     
12.91     3.86     
12.94     3.87     
12.96     3.89     
12.99     3.90     
13.01     3.91     
13.04     3.92     
13.06     3.94     
13.09     3.95     
13.11     3.96     
13.14     3.97     
13.16     3.99     
13.19     4.00     
13.21     4.01     
13.24     4.02     
13.26     4.04     
13.29     4.05     
13.31     4.06     
13.34     4.07     
13.36     4.09     
13.39     4.10     
13.41     4.11     
13.44     4.13     
13.46     4.14     
13.49     4.15     
13.51     4.16     
13.54     4.18     
13.56     4.19     
13.59     4.20     
13.61     4.22     
13.64     4.23     
13.66     4.24     
13.69     4.26     
13.71     4.27     
13.74     4.28     
13.76     4.30     
13.79     4.31     
13.81     4.32     
13.84     4.33     
13.86     4.35     
13.89     4.36     
13.91     4.37     
13.94     4.39     
13.96     4.40     
13.99     4.42     
14.01     4.43     
14.04     4.44     
14.06     4.46     
14.09     4.47     
14.11     4.48     
14.14     4.50     
14.16     4.51     
14.19     4.52     
14.21     4.54     
14.24     4.55     
14.26     4.57     
14.29     4.58     
14.31     4.59     
14.34     4.61     
14.36     4.62     
14.39     4.63     
14.41     4.65     
14.44     4.66     
14.46     4.68     
14.49     4.69     
14.51     4.70     
14.54     4.72     
14.56     4.73     
14.59     4.75     
14.61     4.76     
14.64     4.78     
14.66     4.79     
14.69     4.80     
14.71     4.82     
14.74     4.83     
14.76     4.85     
14.79     4.86     
14.81     4.88     
14.84     4.89     
14.86     4.91     
14.89     4.92     
14.91     4.94     
14.94     4.95     
14.96     4.96     
14.99     4.98     
15.01     4.99     
15.04     5.01     
15.06     5.02     
15.09     5.04     
15.11     5.05     
15.14     5.07     
15.16     5.08     
15.19     5.10     
15.21     5.11     
15.24     5.13     
15.26     5.14     
15.29     5.16     
15.31     5.17     
15.34     5.19     
15.36     5.20     
15.39     5.22     
15.41     5.24     
15.44     5.25     
15.46     5.27     
15.49     5.28     
15.51     5.30     
15.54     5.31     
15.56     5.33     
15.59     5.34     
15.61     5.36     
15.64     5.38     
15.66     5.39     
15.69     5.41     
15.71     5.42     
15.74     5.44     
15.76     5.45     
15.79     5.47     
15.81     5.49     
15.84     5.50     
15.86     5.52     
15.89     5.53     
15.91     5.55     
15.94     5.57     
15.96     5.58     
15.99     5.60     
16.01     5.62     
16.04     5.63     
16.06     5.65     
16.09     5.66     
16.11     5.68     
16.14     5.70     
16.16     5.71     
16.19     5.73     
16.21     5.75     
16.24     5.76     
16.26     5.78     
16.29     5.80     
16.31     5.81     
16.34     5.83     
16.36     5.85     
16.39     5.86     
16.41     5.88     
16.44     5.90     
16.46     5.91     
16.49     5.93     
16.51     5.95     
16.54     5.97     
16.56     5.98     
16.59     6.00     
16.61     6.02     
16.64     6.03     
16.66     6.05     
16.69     6.07     
16.71     6.09     
16.74     6.10     
16.76     6.12     
16.79     6.14     
16.81     6.16     
16.84     6.17     
16.86     6.19     
16.89     6.21     
16.91     6.23     
16.94     6.24     
16.96     6.26     
16.99     6.28     
17.01     6.30     
17.04     6.31     
17.06     6.33     
17.09     6.35     
17.11     6.37     
17.14     6.39     
17.16     6.40     
17.19     6.42     
17.21     6.44     
17.24     6.46     
17.26     6.48     
17.29     6.50     
17.31     6.51     
17.34     6.53     
17.36     6.55     
17.39     6.57     
17.41     6.59     
17.44     6.61     
17.46     6.62     
17.49     6.64     
17.51     6.66     
17.54     6.68     
17.56     6.70     
17.59     6.72     
17.61     6.74     
17.64     6.75     
17.66     6.77     
17.69     6.79     
17.71     6.81     
17.74     6.83     
17.76     6.85     
17.79     6.87     
17.81     6.89     
17.84     6.91     
17.86     6.92     
17.89     6.94     
17.91     6.96     
17.94     6.98     
17.96     7.00     
17.99     7.02     
18.01     7.04     
18.04     7.06     
18.06     7.08     
18.09     7.10     
18.11     7.12     
18.14     7.14     
18.16     7.16     
18.19     7.18     
18.21     7.19     
18.24     7.21     
18.26     7.23     
18.29     7.25     
18.31     7.27     
18.34     7.29     
18.36     7.31     
18.39     7.33     
18.41     7.35     
18.44     7.37     
18.46     7.39     
18.49     7.41     
18.51     7.43     
18.54     7.45     
18.56     7.47     
18.59     7.49     
18.61     7.51     
18.64     7.53     
18.66     7.55     
18.69     7.57     
18.71     7.59     
18.74     7.61     
18.76     7.63     
18.79     7.65     
18.81     7.67     
18.84     7.69     
18.86     7.71     
18.89     7.73     
18.91     7.75     
18.94     7.77     
18.96     7.79     
18.99     7.82     
19.01     7.84     
19.04     7.86     
19.06     7.88     
19.09     7.90     
19.11     7.92     
19.14     7.94     
19.16     7.96     
19.19     7.98     
19.21     8.00     
19.24     8.02     
19.26     8.04     
19.29     8.06     
19.31     8.08     
19.34     8.10     
19.36     8.12     
19.39     8.15     
19.41     8.17     
19.44     8.19     
19.46     8.21     
19.49     8.23     
19.51     8.25     
19.54     8.27     
19.56     8.29     
19.59     8.31     
19.61     8.33     
19.64     8.35     
19.66     8.38     
19.69     8.40     
19.71     8.42     
19.74     8.44     
19.76     8.46     
19.79     8.48     
19.81     8.50     
19.84     8.52     
19.86     8.54     
19.89     8.57     
19.91     8.59     
19.94     8.61     
19.96     8.63     
19.99     8.65     
20.01     8.67     
20.04     8.69     
20.06     8.71     
20.09     8.74     
20.11     8.76     
20.14     8.78     
20.16     8.80     
20.19     8.82     
20.21     8.84     
20.24     8.86     
20.26     8.89     
20.29     8.91     
20.31     8.93     
20.34     8.95     
20.36     8.97     
20.39     8.99     
20.41     9.01     
20.44     9.04     
20.46     9.06     
20.49     9.08     
20.51     9.10     
20.54     9.12     
20.56     9.14     
20.59     9.16     
20.61     9.19     
20.64     9.21     
20.66     9.23     
20.69     9.25     
20.71     9.27     
20.74     9.29     
20.76     9.32     
20.79     9.34     
20.81     9.36     
20.84     9.38     
20.86     9.40     
20.89     9.42     
20.91     9.45     
20.94     9.47     
20.96     9.49     
20.99     9.51     
21.01     9.53     
21.04     9.55     
21.06     9.58     
21.09     9.60     
21.11     9.62     
21.14     9.64     
21.16     9.66     
21.19     9.68     
21.21     9.71     
21.24     9.73     
21.26     9.75     
21.29     9.77     
21.31     9.79     
21.34     9.81     
21.36     9.84     
21.39     9.86     
21.41     9.88     
21.44     9.90     
21.46     9.92     
21.49     9.94     
21.51     9.97     
21.54     9.99     
21.56     10.01     
21.59     10.03     
21.61     10.05     
21.64     10.07     
21.66     10.10     
21.69     10.12     
21.71     10.14     
21.74     10.16     
21.76     10.18     
21.79     10.21     
21.81     10.23     
21.84     10.25     
21.86     10.27     
21.89     10.29     
21.91     10.31     
21.94     10.34     
21.96     10.36     
21.99     10.38     
22.01     10.40     
22.04     10.42     
22.06     10.44     
22.09     10.47     
22.11     10.49     
22.14     10.51     
22.16     10.53     
22.19     10.55     
22.21     10.57     
22.24     10.60     
22.26     10.62     
22.29     10.64     
22.31     10.66     
22.34     10.68     
22.36     10.70     
22.39     10.73     
22.41     10.75     
22.44     10.77     
22.46     10.79     
22.49     10.81     
22.51     10.83     
22.54     10.86     
22.56     10.88     
22.59     10.90     
22.61     10.92     
22.64     10.94     
22.66     10.97     
22.69     10.99     
22.71     11.01     
22.74     11.03     
22.76     11.05     
22.79     11.07     
22.81     11.10     
22.84     11.12     
22.86     11.14     
22.89     11.16     
22.91     11.18     
22.94     11.20     
22.96     11.23     
22.99     11.25     
23.01     11.27     
23.04     11.29     
23.06     11.31     
23.09     11.33     
23.11     11.36     
23.14     11.38     
23.16     11.40     
23.19     11.42     
23.21     11.44     
23.24     11.46     
23.26     11.49     
23.29     11.51     
23.31     11.53     
23.34     11.55     
23.36     11.57     
23.39     11.59     
23.41     11.62     
23.44     11.64     
23.46     11.66     
23.49     11.68     
23.51     11.70     
23.54     11.72     
23.56     11.75     
23.59     11.77     
23.61     11.79     
23.64     11.81     
23.66     11.83     
23.69     11.85     
23.71     11.88     
23.74     11.90     
23.76     11.92     
23.79     11.94     
23.81     11.96     
23.84     11.98     
23.86     12.01     
23.89     12.03     
23.91     12.05     
23.94     12.07     
23.96     12.09     
23.99     12.11     
24.01     12.14     
24.04     12.16     
24.06     12.18     
24.09     12.20     
24.11     12.22     
24.14     12.25     
24.16     12.27     
24.19     12.29     
24.21     12.31     
24.24     12.33     
24.26     12.35     
24.29     12.38     
24.31     12.40     
24.34     12.42     
24.36     12.44     
24.39     12.46     
24.41     12.49     
24.44     12.51     
24.46     12.53     
24.49     12.55     
24.51     12.57     
24.54     12.59     
24.56     12.62     
24.59     12.64     
24.61     12.66     
24.64     12.68     
24.66     12.70     
24.69     12.73     
24.71     12.75     
24.74     12.77     
24.76     12.79     
24.79     12.81     
24.81     12.84     
24.84     12.86     
24.86     12.88     
24.89     12.90     
24.91     12.92     
24.94     12.95     
24.96     12.97     
24.99     12.99     
25.01     13.01     
25.04     13.03     
25.06     13.06     
25.09     13.08     
25.11     13.10     
25.14     13.12     
25.16     13.15     
25.19     13.17     
25.21     13.19     
25.24     13.21     
25.26     13.23     
25.29     13.26     
25.31     13.28     
25.34     13.30     
25.36     13.32     
25.39     13.35     
25.41     13.37     
25.44     13.39     
25.46     13.41     
25.49     13.44     
25.51     13.46     
25.54     13.48     
25.56     13.50     
25.59     13.52     
25.61     13.55     
25.64     13.57     
25.66     13.59     
25.69     13.61     
25.71     13.64     
25.74     13.66     
25.76     13.68     
25.79     13.70     
25.81     13.73     
25.84     13.75     
25.86     13.77     
25.89     13.80     
25.91     13.82     
25.94     13.84     
25.96     13.86     
25.99     13.89     
26.01     13.91     
26.04     13.93     
26.06     13.95     
26.09     13.98     
26.11     14.00     
26.14     14.02     
26.16     14.04     
26.19     14.07     
26.21     14.09     
26.24     14.11     
26.26     14.14     
26.29     14.16     
26.31     14.18     
26.34     14.20     
26.36     14.23     
26.39     14.25     
26.41     14.27     
26.44     14.30     
26.46     14.32     
26.49     14.34     
26.51     14.37     
26.54     14.39     
26.56     14.41     
26.59     14.43     
26.61     14.46     
26.64     14.48     
26.66     14.50     
26.69     14.53     
26.71     14.55     
26.74     14.57     
26.76     14.60     
26.79     14.62     
26.81     14.64     
26.84     14.67     
26.86     14.69     
26.89     14.71     
26.91     14.73     
26.94     14.76     
26.96     14.78     
26.99     14.80     
27.01     14.83     
27.04     14.85     
27.06     14.87     
27.09     14.90     
27.11     14.92     
27.14     14.94     
27.16     14.97     
27.19     14.99     
27.21     15.01     
27.24     15.04     
27.26     15.06     
27.29     15.08     
27.31     15.11     
27.34     15.13     
27.36     15.15     
27.39     15.18     
27.41     15.20     
27.44     15.22     
27.46     15.25     
27.49     15.27     
27.51     15.29     
27.54     15.32     
27.56     15.34     
27.59     15.36     
27.61     15.39     
27.64     15.41     
27.66     15.43     
27.69     15.46     
27.71     15.48     
27.74     15.50     
27.76     15.53     
27.79     15.55     
27.81     15.57     
27.84     15.60     
27.86     15.62     
27.89     15.64     
27.91     15.67     
27.94     15.69     
27.96     15.71     
27.99     15.74     
28.01     15.76     
28.04     15.78     
28.06     15.81     
28.09     15.83     
28.11     15.85     
28.14     15.88     
28.16     15.90     
28.19     15.92     
28.21     15.95     
28.24     15.97     
28.26     15.99     
28.29     16.02     
28.31     16.04     
28.34     16.06     
28.36     16.08     
28.39     16.11     
28.41     16.13     
28.44     16.15     
28.46     16.18     
28.49     16.20     
28.51     16.22     
28.54     16.25     
28.56     16.27     
28.59     16.29     
28.61     16.32     
28.64     16.34     
28.66     16.36     
28.69     16.38     
28.71     16.41     
28.74     16.43     
28.76     16.45     
28.79     16.48     
28.81     16.50     
28.84     16.52     
28.86     16.54     
28.89     16.57     
28.91     16.59     
28.94     16.61     
28.96     16.63     
28.99     16.66     
29.01     16.68     
29.04     16.70     
29.06     16.72     
29.09     16.75     
29.11     16.77     
29.14     16.79     
29.16     16.81     
29.19     16.84     
29.21     16.86     
29.24     16.88     
29.26     16.90     
29.29     16.92     
29.31     16.95     
29.34     16.97     
29.36     16.99     
29.39     17.01     
29.41     17.03     
29.44     17.06     
29.46     17.08     
29.49     17.10     
29.51     17.12     
29.54     17.14     
29.56     17.16     
29.59     17.19     
29.61     17.21     
29.64     17.23     
29.66     17.25     
29.69     17.27     
29.71     17.29     
29.74     17.31     
29.76     17.34     
29.79     17.36     
29.81     17.38     
29.84     17.40     
29.86     17.42     
29.89     17.44     
29.91     17.46     
29.94     17.48     
29.96     17.50     
29.99     17.52     
30.01     17.54     
30.04     17.57     
30.06     17.59     
30.09     17.61     
30.11     17.63     
30.14     17.65     
30.16     17.67     
30.19     17.69     
30.21     17.71     
30.24     17.73     
30.26     17.75     
30.29     17.77     
30.31     17.79     
30.34     17.81     
30.36     17.83     
30.39     17.85     
30.41     17.87     
30.44     17.89     
30.46     17.91     
30.49     17.92     
30.51     17.94     
30.54     17.96     
30.56     17.98     
30.59     18.00     
30.61     18.02     
30.64     18.04     
30.66     18.06     
30.69     18.08     
30.71     18.10     
30.74     18.11     
30.76     18.13     
30.79     18.15     
30.81     18.17     
30.84     18.19     
30.86     18.21     
30.89     18.22     
30.91     18.24     
30.94     18.26     
30.96     18.28     
30.99     18.30     
31.01     18.31     
31.04     18.33     
31.06     18.35     
31.09     18.37     
31.11     18.38     
31.14     18.40     
31.16     18.42     
31.19     18.43     
31.21     18.45     
31.24     18.47     
31.26     18.49     
31.29     18.50     
31.31     18.52     
31.34     18.53     
31.36     18.55     
31.39     18.57     
31.41     18.58     
31.44     18.60     
31.46     18.62     
31.49     18.63     
31.51     18.65     
31.54     18.66     
31.56     18.68     
31.59     18.69     
31.61     18.71     
31.64     18.73     
31.66     18.74     
31.69     18.76     
31.71     18.77     
31.74     18.79     
31.76     18.80     
31.79     18.82     
31.81     18.83     
31.84     18.84     
31.86     18.86     
31.89     18.87     
31.91     18.89     
31.94     18.90     
31.96     18.92     
31.99     18.93     
32.01     18.94     
32.04     18.96     
32.06     18.97     
32.09     18.98     
32.11     19.00     
32.14     19.01     
32.16     19.02     
32.19     19.04     
32.21     19.05     
32.24     19.06     
32.26     19.08     
32.29     19.09     
32.31     19.10     
32.34     19.11     
32.36     19.13     
32.39     19.14     
32.41     19.15     
32.44     19.16     
32.46     19.18     
32.49     19.19     
32.51     19.20     
32.54     19.21     
32.56     19.22     
32.59     19.23     
32.61     19.24     
32.64     19.26     
32.66     19.27     
32.69     19.28     
32.71     19.29     
32.74     19.30     
32.76     19.31     
32.79     19.32     
32.81     19.33     
32.84     19.34     
32.86     19.35     
32.89     19.36     
32.91     19.37     
32.94     19.38     
32.96     19.39     
32.99     19.40     
33.01     19.41     
33.04     19.42     
33.06     19.43     
33.09     19.44     
33.11     19.45     
33.14     19.46     
33.16     19.47     
33.19     19.48     
33.21     19.49     
33.24     19.49     
33.26     19.50     
33.29     19.51     
33.31     19.52     
33.34     19.53     
33.36     19.54     
33.39     19.54     
33.41     19.55     
33.44     19.56     
33.46     19.57     
33.49     19.58     
33.51     19.58     
33.54     19.59     
33.56     19.60     
33.59     19.61     
33.61     19.61     
33.64     19.62     
33.66     19.63     
33.69     19.64     
33.71     19.64     
33.74     19.65     
33.76     19.66     
33.79     19.66     
33.81     19.67     
33.84     19.68     
33.86     19.68     
33.89     19.69     
33.91     19.69     
33.94     19.70     
33.96     19.71     
33.99     19.71     
34.01     19.72     
34.04     19.72     
34.06     19.73     
34.09     19.74     
34.11     19.74     
34.14     19.75     
34.16     19.75     
34.19     19.76     
34.21     19.76     
34.24     19.77     
34.26     19.77     
34.29     19.78     
34.31     19.78     
34.34     19.79     
34.36     19.79     
34.39     19.80     
34.41     19.80     
34.44     19.80     
34.46     19.81     
34.49     19.81     
34.51     19.82     
34.54     19.82     
34.56     19.83     
34.59     19.83     
34.61     19.83     
34.64     19.84     
34.66     19.84     
34.69     19.85     
34.71     19.85     
34.74     19.85     
34.76     19.86     
34.79     19.86     
34.81     19.86     
34.84     19.87     
34.86     19.87     
34.89     19.87     
34.91     19.88     
34.94     19.88     
34.96     19.88     
34.99     19.89     
35.01     19.89     
35.04     19.89     
35.06     19.89     
35.09     19.90     
35.11     19.90     
35.14     19.90     
35.16     19.90     
35.19     19.91     
35.21     19.91     
35.24     19.91     
35.26     19.91     
35.29     19.92     
35.31     19.92     
35.34     19.92     
35.36     19.92     
35.39     19.93     
35.41     19.93     
35.44     19.93     
35.46     19.93     
35.49     19.93     
35.51     19.94     
35.54     19.94     
35.56     19.94     
35.59     19.94     
35.61     19.94     
35.64     19.94     
35.66     19.95     
35.69     19.95     
35.71     19.95     
35.74     19.95     
35.76     19.95     
35.79     19.95     
35.81     19.95     
35.84     19.96     
35.86     19.96     
35.89     19.96     
35.91     19.96     
35.94     19.96     
35.96     19.96     
35.99     19.96     
36.01     19.97     
36.04     19.97     
36.06     19.97     
36.09     19.97     
36.11     19.97     
36.14     19.97     
36.16     19.97     
36.19     19.97     
36.21     19.97     
36.24     19.97     
36.26     19.98     
36.29     19.98     
36.31     19.98     
36.34     19.98     
36.36     19.98     
36.39     19.98     
36.41     19.98     
36.44     19.98     
36.46     19.98     
36.49     19.98     
36.51     19.98     
36.54     19.98     
36.56     19.98     
36.59     19.98     
36.61     19.98     
36.64     19.99     
36.66     19.99     
36.69     19.99     
36.71     19.99     
36.74     19.99     
36.76     19.99     
36.79     19.99     
36.81     19.99     
36.84     19.99     
36.86     19.99     
36.89     20.00     
36.91     20.00     
36.94     20.00     
36.96     20.00     
36.99     20.00     
37.01     20.00     
37.04     20.00     
37.06     20.00     
37.09     20.00     
37.11     20.00     
37.14     20.00     
37.16     20.00     
37.19     20.00     
37.21     20.00     
37.24     20.00     
37.26     20.00     
37.29     20.00     
37.31     20.00     
37.34     20.00     
37.36     20.00     
37.39     20.00     
37.41     20.00     
37.44     20.00     
37.46     20.00     
37.49     20.00     
37.51     20.00     
37.54     20.00     
37.56     20.00     
37.59     20.00     
37.61     20.00     
37.64     20.00     
37.66     20.00     
37.69     20.00     
37.71     20.00     
37.74     20.00     
37.76     20.00     
37.79     20.00     
37.81     20.00     
37.84     20.00     
37.86     20.00     
37.89     20.00     
37.91     20.00     
37.94     20.00     
37.96     20.00     
37.99     20.00     
38.01     20.00     
38.04     20.00     
38.06     20.00     
38.09     20.00     
38.11     20.00     
38.14     20.00     
38.16     20.00     
38.19     20.00     
38.21     20.00     
38.24     20.00     
38.26     20.00     
38.29     20.00     
38.31     20.00     
38.34     20.00     
38.36     20.00     
38.39     20.00     
38.41     20.00     
38.44     20.00     
38.46     20.00     
38.49     20.00     
38.51     20.00     
38.54     20.00     
38.56     20.00     
38.59     20.00     
38.61     20.00     
38.64     20.00     
38.66     20.00     
38.69     20.00     
38.71     20.00     
38.74     20.00     
38.76     20.00     
38.79     20.00     
38.81     20.00     
38.84     20.00     
38.86     20.00     
38.89     20.00     
38.91     20.00     
38.94     20.00     
38.96     20.00     
38.99     20.00     
39.01     20.00     
39.04     20.00     
39.06     20.00     
39.09     20.00     
39.11     20.00     
39.14     20.00     
39.16     20.00     
39.19     20.00     
39.21     20.00     
39.24     20.00     
39.26     20.00     
39.29     20.00     
39.31     20.00     
39.34     20.00     
39.36     20.00     
39.39     20.00     
39.41     20.00     
39.44     20.00     
39.46     20.00     
39.49     20.00     
39.51     20.00     
39.54     20.00     
39.56     20.00     
39.59     20.00     
39.61     20.00     
39.64     20.00     
39.66     20.00     
39.69     20.00     
39.71     20.00     
39.74     20.00     
39.76     20.00     
39.79     20.00     
39.81     20.00     
39.84     20.00     
39.86     20.00     
39.89     20.00     
39.91     20.00     
39.94     20.00     
39.96     20.00     
39.99     20.00     
40.01     20.00     
40.04     20.00     
40.06     20.00     
40.09     20.00     
40.11     20.00     
40.14     20.00     
40.16     20.00     
40.19     20.00     
40.21     20.00     
40.24     20.00     
40.26     20.00     
40.29     20.00     
40.31     20.00     
40.34     20.00     
40.36     20.00     
40.39     20.00     
40.41     20.00     
40.44     20.00     
40.46     20.00     
40.49     20.00     
40.51     20.00     
40.54     20.00     
40.56     20.00     
40.59     20.00     
40.61     20.00     
40.64     20.00     
40.66     20.00     
40.69     20.00     
40.71     20.00     
40.74     20.00     
40.76     20.00     
40.79     20.00     
40.81     20.00     
40.84     20.00     
40.86     20.00     
40.89     20.00     
40.91     20.00     
40.94     20.00     
40.96     20.00     
40.99     20.00     
41.01     20.00     
41.04     20.00     
41.06     20.00     
41.09     20.00     
41.11     20.00     
41.14     20.00     
41.16     20.00     
41.19     20.00     
41.21     20.00     
41.24     20.00     
41.26     20.00     
41.29     20.00     
41.31     20.00     
41.34     20.00     
41.36     20.00     
41.39     20.00     
41.41     20.00     
41.44     20.00     
41.46     20.00     
41.49     20.00     
41.51     20.00     
41.54     20.00     
41.56     20.00     
41.59     20.00     
41.61     20.00     
41.64     20.00     
41.66     20.00     
41.69     20.00     
41.71     20.00     
41.74     20.00     
41.76     20.00     
41.79     20.00     
41.81     20.00     
41.84     20.00     
41.86     20.00     
41.89     20.00     
41.91     20.00     
41.94     20.00     
41.96     20.00     
41.99     20.00     
42.01     20.00     
42.04     20.00     
42.06     20.00     
42.09     20.00     
42.11     20.00     
42.14     20.00     
42.16     20.00     
42.19     20.00     
42.21     20.00     
42.24     20.00     
42.26     20.00     
42.29     20.00     
42.31     20.00     
42.34     20.00     
42.36     20.00     
42.39     20.00     
42.41     20.00     
42.44     20.00     
42.46     20.00     
42.49     20.00     
42.51     20.00     
42.54     20.00     
42.56     20.00     
42.59     20.00     
42.61     20.00     
42.64     20.00     
42.66     20.00     
42.69     20.00     
42.71     20.00     
42.74     20.00     
42.76     20.00     
42.79     20.00     
42.81     20.00     
42.84     20.00     
42.86     20.00     
42.89     20.00     
42.91     20.00     
42.94     20.00     
42.96     20.00     
42.99     20.00     
43.01     20.00     


==> MI_HD_m_6.dat <==
-6.99     0.06     
-6.96     0.06     
-6.94     0.06     
-6.91     0.06     
-6.89     0.06     
-6.86     0.06     
-6.84     0.06     
-6.81     0.06     
-6.79     0.06     
-6.76     0.06     
-6.74     0.06     
-6.71     0.06     
-6.69     0.06     
-6.66     0.06     
-6.64     0.06     
-6.61     0.06     
-6.59     0.06     
-6.56     0.06     
-6.54     0.06     
-6.51     0.06     
-6.49     0.06     
-6.46     0.06     
-6.44     0.07     
-6.41     0.07     
-6.39     0.07     
-6.36     0.07     
-6.34     0.07     
-6.31     0.07     
-6.29     0.07     
-6.26     0.07     
-6.24     0.07     
-6.21     0.07     
-6.19     0.07     
-6.16     0.07     
-6.14     0.07     
-6.11     0.07     
-6.09     0.07     
-6.06     0.07     
-6.04     0.07     
-6.01     0.07     
-5.99     0.07     
-5.96     0.07     
-5.94     0.07     
-5.91     0.07     
-5.89     0.08     
-5.86     0.08     
-5.84     0.08     
-5.81     0.08     
-5.79     0.08     
-5.76     0.08     
-5.74     0.08     
-5.71     0.08     
-5.69     0.08     
-5.66     0.08     
-5.64     0.08     
-5.61     0.08     
-5.59     0.08     
-5.56     0.08     
-5.54     0.08     
-5.51     0.08     
-5.49     0.08     
-5.46     0.08     
-5.44     0.08     
-5.41     0.09     
-5.39     0.09     
-5.36     0.09     
-5.34     0.09     
-5.31     0.09     
-5.29     0.09     
-5.26     0.09     
-5.24     0.09     
-5.21     0.09     
-5.19     0.09     
-5.16     0.09     
-5.14     0.09     
-5.11     0.09     
-5.09     0.09     
-5.06     0.09     
-5.04     0.09     
-5.01     0.10     
-4.99     0.10     
-4.96     0.10     
-4.94     0.10     
-4.91     0.10     
-4.89     0.10     
-4.86     0.10     
-4.84     0.10     
-4.81     0.10     
-4.79     0.10     
-4.76     0.10     
-4.74     0.10     
-4.71     0.10     
-4.69     0.10     
-4.66     0.10     
-4.64     0.10     
-4.61     0.11     
-4.59     0.11     
-4.56     0.11     
-4.54     0.11     
-4.51     0.11     
-4.49     0.11     
-4.46     0.11     
-4.44     0.11     
-4.41     0.11     
-4.39     0.11     
-4.36     0.11     
-4.34     0.11     
-4.31     0.11     
-4.29     0.11     
-4.26     0.12     
-4.24     0.12     
-4.21     0.12     
-4.19     0.12     
-4.16     0.12     
-4.14     0.12     
-4.11     0.12     
-4.09     0.12     
-4.06     0.12     
-4.04     0.12     
-4.01     0.12     
-3.99     0.12     
-3.96     0.13     
-3.94     0.13     
-3.91     0.13     
-3.89     0.13     
-3.86     0.13     
-3.84     0.13     
-3.81     0.13     
-3.79     0.13     
-3.76     0.13     
-3.74     0.13     
-3.71     0.13     
-3.69     0.13     
-3.66     0.14     
-3.64     0.14     
-3.61     0.14     
-3.59     0.14     
-3.56     0.14     
-3.54     0.14     
-3.51     0.14     
-3.49     0.14     
-3.46     0.14     
-3.44     0.14     
-3.41     0.14     
-3.39     0.15     
-3.36     0.15     
-3.34     0.15     
-3.31     0.15     
-3.29     0.15     
-3.26     0.15     
-3.24     0.15     
-3.21     0.15     
-3.19     0.15     
-3.16     0.15     
-3.14     0.16     
-3.11     0.16     
-3.09     0.16     
-3.06     0.16     
-3.04     0.16     
-3.01     0.16     
-2.99     0.16     
-2.96     0.16     
-2.94     0.16     
-2.91     0.16     
-2.89     0.17     
-2.86     0.17     
-2.84     0.17     
-2.81     0.17     
-2.79     0.17     
-2.76     0.17     
-2.74     0.17     
-2.71     0.17     
-2.69     0.17     
-2.66     0.18     
-2.64     0.18     
-2.61     0.18     
-2.59     0.18     
-2.56     0.18     
-2.54     0.18     
-2.51     0.18     
-2.49     0.18     
-2.46     0.18     
-2.44     0.19     
-2.41     0.19     
-2.39     0.19     
-2.36     0.19     
-2.34     0.19     
-2.31     0.19     
-2.29     0.19     
-2.26     0.19     
-2.24     0.20     
-2.21     0.20     
-2.19     0.20     
-2.16     0.20     
-2.14     0.20     
-2.11     0.20     
-2.09     0.20     
-2.06     0.20     
-2.04     0.21     
-2.01     0.21     
-1.99     0.21     
-1.96     0.21     
-1.94     0.21     
-1.91     0.21     
-1.89     0.21     
-1.86     0.21     
-1.84     0.22     
-1.81     0.22     
-1.79     0.22     
-1.76     0.22     
-1.74     0.22     
-1.71     0.22     
-1.69     0.22     
-1.66     0.23     
-1.64     0.23     
-1.61     0.23     
-1.59     0.23     
-1.56     0.23     
-1.54     0.23     
-1.51     0.23     
-1.49     0.24     
-1.46     0.24     
-1.44     0.24     
-1.41     0.24     
-1.39     0.24     
-1.36     0.24     
-1.34     0.24     
-1.31     0.25     
-1.29     0.25     
-1.26     0.25     
-1.24     0.25     
-1.21     0.25     
-1.19     0.25     
-1.16     0.25     
-1.14     0.26     
-1.11     0.26     
-1.09     0.26     
-1.06     0.26     
-1.04     0.26     
-1.01     0.26     
-0.99     0.27     
-0.96     0.27     
-0.94     0.27     
-0.91     0.27     
-0.89     0.27     
-0.86     0.27     
-0.84     0.28     
-0.81     0.28     
-0.79     0.28     
-0.76     0.28     
-0.74     0.28     
-0.71     0.28     
-0.69     0.29     
-0.66     0.29     
-0.64     0.29     
-0.61     0.29     
-0.59     0.29     
-0.56     0.29     
-0.54     0.30     
-0.51     0.30     
-0.49     0.30     
-0.46     0.30     
-0.44     0.30     
-0.41     0.31     
-0.39     0.31     
-0.36     0.31     
-0.34     0.31     
-0.31     0.31     
-0.29     0.31     
-0.26     0.32     
-0.24     0.32     
-0.21     0.32     
-0.19     0.32     
-0.16     0.32     
-0.14     0.33     
-0.11     0.33     
-0.09     0.33     
-0.06     0.33     
-0.04     0.33     
-0.01     0.34     
0.01     0.34     
0.04     0.34     
0.06     0.34     
0.09     0.34     
0.11     0.35     
0.14     0.35     
0.16     0.35     
0.19     0.35     
0.21     0.35     
0.24     0.36     
0.26     0.36     
0.29     0.36     
0.31     0.36     
0.34     0.36     
0.36     0.37     
0.39     0.37     
0.41     0.37     
0.44     0.37     
0.46     0.37     
0.49     0.38     
0.51     0.38     
0.54     0.38     
0.56     0.38     
0.59     0.38     
0.61     0.39     
0.64     0.39     
0.66     0.39     
0.69     0.39     
0.71     0.40     
0.74     0.40     
0.76     0.40     
0.79     0.40     
0.81     0.41     
0.84     0.41     
0.86     0.41     
0.89     0.41     
0.91     0.41     
0.94     0.42     
0.96     0.42     
0.99     0.42     
1.01     0.42     
1.04     0.43     
1.06     0.43     
1.09     0.43     
1.11     0.43     
1.14     0.44     
1.16     0.44     
1.19     0.44     
1.21     0.44     
1.24     0.45     
1.26     0.45     
1.29     0.45     
1.31     0.45     
1.34     0.46     
1.36     0.46     
1.39     0.46     
1.41     0.46     
1.44     0.47     
1.46     0.47     
1.49     0.47     
1.51     0.47     
1.54     0.48     
1.56     0.48     
1.59     0.48     
1.61     0.48     
1.64     0.49     
1.66     0.49     
1.69     0.49     
1.71     0.49     
1.74     0.50     
1.76     0.50     
1.79     0.50     
1.81     0.50     
1.84     0.51     
1.86     0.51     
1.89     0.51     
1.91     0.52     
1.94     0.52     
1.96     0.52     
1.99     0.52     
2.01     0.53     
2.04     0.53     
2.06     0.53     
2.09     0.54     
2.11     0.54     
2.14     0.54     
2.16     0.54     
2.19     0.55     
2.21     0.55     
2.24     0.55     
2.26     0.56     
2.29     0.56     
2.31     0.56     
2.34     0.56     
2.36     0.57     
2.39     0.57     
2.41     0.57     
2.44     0.58     
2.46     0.58     
2.49     0.58     
2.51     0.59     
2.54     0.59     
2.56     0.59     
2.59     0.60     
2.61     0.60     
2.64     0.60     
2.66     0.60     
2.69     0.61     
2.71     0.61     
2.74     0.61     
2.76     0.62     
2.79     0.62     
2.81     0.62     
2.84     0.63     
2.86     0.63     
2.89     0.63     
2.91     0.64     
2.94     0.64     
2.96     0.64     
2.99     0.65     
3.01     0.65     
3.04     0.65     
3.06     0.66     
3.09     0.66     
3.11     0.66     
3.14     0.67     
3.16     0.67     
3.19     0.67     
3.21     0.68     
3.24     0.68     
3.26     0.68     
3.29     0.69     
3.31     0.69     
3.34     0.69     
3.36     0.70     
3.39     0.70     
3.41     0.70     
3.44     0.71     
3.46     0.71     
3.49     0.71     
3.51     0.72     
3.54     0.72     
3.56     0.73     
3.59     0.73     
3.61     0.73     
3.64     0.74     
3.66     0.74     
3.69     0.74     
3.71     0.75     
3.74     0.75     
3.76     0.75     
3.79     0.76     
3.81     0.76     
3.84     0.77     
3.86     0.77     
3.89     0.77     
3.91     0.78     
3.94     0.78     
3.96     0.79     
3.99     0.79     
4.01     0.79     
4.04     0.80     
4.06     0.80     
4.09     0.80     
4.11     0.81     
4.14     0.81     
4.16     0.82     
4.19     0.82     
4.21     0.82     
4.24     0.83     
4.26     0.83     
4.29     0.84     
4.31     0.84     
4.34     0.84     
4.36     0.85     
4.39     0.85     
4.41     0.86     
4.44     0.86     
4.46     0.86     
4.49     0.87     
4.51     0.87     
4.54     0.88     
4.56     0.88     
4.59     0.88     
4.61     0.89     
4.64     0.89     
4.66     0.90     
4.69     0.90     
4.71     0.91     
4.74     0.91     
4.76     0.91     
4.79     0.92     
4.81     0.92     
4.84     0.93     
4.86     0.93     
4.89     0.94     
4.91     0.94     
4.94     0.94     
4.96     0.95     
4.99     0.95     
5.01     0.96     
5.04     0.96     
5.06     0.97     
5.09     0.97     
5.11     0.98     
5.14     0.98     
5.16     0.98     
5.19     0.99     
5.21     0.99     
5.24     1.00     
5.26     1.00     
5.29     1.01     
5.31     1.01     
5.34     1.02     
5.36     1.02     
5.39     1.03     
5.41     1.03     
5.44     1.03     
5.46     1.04     
5.49     1.04     
5.51     1.05     
5.54     1.05     
5.56     1.06     
5.59     1.06     
5.61     1.07     
5.64     1.07     
5.66     1.08     
5.69     1.08     
5.71     1.09     
5.74     1.09     
5.76     1.10     
5.79     1.10     
5.81     1.11     
5.84     1.11     
5.86     1.12     
5.89     1.12     
5.91     1.13     
5.94     1.13     
5.96     1.14     
5.99     1.14     
6.01     1.15     
6.04     1.15     
6.06     1.16     
6.09     1.16     
6.11     1.17     
6.14     1.17     
6.16     1.18     
6.19     1.18     
6.21     1.19     
6.24     1.19     
6.26     1.20     
6.29     1.20     
6.31     1.21     
6.34     1.21     
6.36     1.22     
6.39     1.22     
6.41     1.23     
6.44     1.23     
6.46     1.24     
6.49     1.24     
6.51     1.25     
6.54     1.25     
6.56     1.26     
6.59     1.26     
6.61     1.27     
6.64     1.27     
6.66     1.28     
6.69     1.29     
6.71     1.29     
6.74     1.30     
6.76     1.30     
6.79     1.31     
6.81     1.31     
6.84     1.32     
6.86     1.32     
6.89     1.33     
6.91     1.33     
6.94     1.34     
6.96     1.35     
6.99     1.35     
7.01     1.36     
7.04     1.36     
7.06     1.37     
7.09     1.37     
7.11     1.38     
7.14     1.38     
7.16     1.39     
7.19     1.40     
7.21     1.40     
7.24     1.41     
7.26     1.41     
7.29     1.42     
7.31     1.42     
7.34     1.43     
7.36     1.44     
7.39     1.44     
7.41     1.45     
7.44     1.45     
7.46     1.46     
7.49     1.46     
7.51     1.47     
7.54     1.48     
7.56     1.48     
7.59     1.49     
7.61     1.49     
7.64     1.50     
7.66     1.51     
7.69     1.51     
7.71     1.52     
7.74     1.52     
7.76     1.53     
7.79     1.54     
7.81     1.54     
7.84     1.55     
7.86     1.55     
7.89     1.56     
7.91     1.57     
7.94     1.57     
7.96     1.58     
7.99     1.58     
8.01     1.59     
8.04     1.60     
8.06     1.60     
8.09     1.61     
8.11     1.62     
8.14     1.62     
8.16     1.63     
8.19     1.63     
8.21     1.64     
8.24     1.65     
8.26     1.65     
8.29     1.66     
8.31     1.67     
8.34     1.67     
8.36     1.68     
8.39     1.69     
8.41     1.69     
8.44     1.70     
8.46     1.71     
8.49     1.71     
8.51     1.72     
8.54     1.72     
8.56     1.73     
8.59     1.74     
8.61     1.74     
8.64     1.75     
8.66     1.76     
8.69     1.76     
8.71     1.77     
8.74     1.78     
8.76     1.78     
8.79     1.79     
8.81     1.80     
8.84     1.80     
8.86     1.81     
8.89     1.82     
8.91     1.82     
8.94     1.83     
8.96     1.84     
8.99     1.85     
9.01     1.85     
9.04     1.86     
9.06     1.87     
9.09     1.87     
9.11     1.88     
9.14     1.89     
9.16     1.89     
9.19     1.90     
9.21     1.91     
9.24     1.91     
9.26     1.92     
9.29     1.93     
9.31     1.94     
9.34     1.94     
9.36     1.95     
9.39     1.96     
9.41     1.96     
9.44     1.97     
9.46     1.98     
9.49     1.99     
9.51     1.99     
9.54     2.00     
9.56     2.01     
9.59     2.01     
9.61     2.02     
9.64     2.03     
9.66     2.04     
9.69     2.04     
9.71     2.05     
9.74     2.06     
9.76     2.07     
9.79     2.07     
9.81     2.08     
9.84     2.09     
9.86     2.10     
9.89     2.10     
9.91     2.11     
9.94     2.12     
9.96     2.13     
9.99     2.13     
10.01     2.14     
10.04     2.15     
10.06     2.16     
10.09     2.16     
10.11     2.17     
10.14     2.18     
10.16     2.19     
10.19     2.20     
10.21     2.20     
10.24     2.21     
10.26     2.22     
10.29     2.23     
10.31     2.23     
10.34     2.24     
10.36     2.25     
10.39     2.26     
10.41     2.27     
10.44     2.27     
10.46     2.28     
10.49     2.29     
10.51     2.30     
10.54     2.31     
10.56     2.31     
10.59     2.32     
10.61     2.33     
10.64     2.34     
10.66     2.35     
10.69     2.35     
10.71     2.36     
10.74     2.37     
10.76     2.38     
10.79     2.39     
10.81     2.39     
10.84     2.40     
10.86     2.41     
10.89     2.42     
10.91     2.43     
10.94     2.44     
10.96     2.44     
10.99     2.45     
11.01     2.46     
11.04     2.47     
11.06     2.48     
11.09     2.49     
11.11     2.49     
11.14     2.50     
11.16     2.51     
11.19     2.52     
11.21     2.53     
11.24     2.54     
11.26     2.54     
11.29     2.55     
11.31     2.56     
11.34     2.57     
11.36     2.58     
11.39     2.59     
11.41     2.60     
11.44     2.61     
11.46     2.61     
11.49     2.62     
11.51     2.63     
11.54     2.64     
11.56     2.65     
11.59     2.66     
11.61     2.67     
11.64     2.68     
11.66     2.68     
11.69     2.69     
11.71     2.70     
11.74     2.71     
11.76     2.72     
11.79     2.73     
11.81     2.74     
11.84     2.75     
11.86     2.76     
11.89     2.76     
11.91     2.77     
11.94     2.78     
11.96     2.79     
11.99     2.80     
12.01     2.81     
12.04     2.82     
12.06     2.83     
12.09     2.84     
12.11     2.85     
12.14     2.85     
12.16     2.86     
12.19     2.87     
12.21     2.88     
12.24     2.89     
12.26     2.90     
12.29     2.91     
12.31     2.92     
12.34     2.93     
12.36     2.94     
12.39     2.95     
12.41     2.96     
12.44     2.97     
12.46     2.98     
12.49     2.99     
12.51     2.99     
12.54     3.00     
12.56     3.01     
12.59     3.02     
12.61     3.03     
12.64     3.04     
12.66     3.05     
12.69     3.06     
12.71     3.07     
12.74     3.08     
12.76     3.09     
12.79     3.10     
12.81     3.11     
12.84     3.12     
12.86     3.13     
12.89     3.14     
12.91     3.15     
12.94     3.16     
12.96     3.17     
12.99     3.18     
13.01     3.19     
13.04     3.20     
13.06     3.21     
13.09     3.22     
13.11     3.23     
13.14     3.24     
13.16     3.25     
13.19     3.26     
13.21     3.27     
13.24     3.28     
13.26     3.29     
13.29     3.30     
13.31     3.31     
13.34     3.32     
13.36     3.33     
13.39     3.34     
13.41     3.35     
13.44     3.36     
13.46     3.37     
13.49     3.38     
13.51     3.39     
13.54     3.40     
13.56     3.41     
13.59     3.42     
13.61     3.43     
13.64     3.44     
13.66     3.45     
13.69     3.46     
13.71     3.47     
13.74     3.48     
13.76     3.49     
13.79     3.50     
13.81     3.51     
13.84     3.52     
13.86     3.53     
13.89     3.54     
13.91     3.55     
13.94     3.56     
13.96     3.57     
13.99     3.58     
14.01     3.60     
14.04     3.61     
14.06     3.62     
14.09     3.63     
14.11     3.64     
14.14     3.65     
14.16     3.66     
14.19     3.67     
14.21     3.68     
14.24     3.69     
14.26     3.70     
14.29     3.71     
14.31     3.72     
14.34     3.73     
14.36     3.75     
14.39     3.76     
14.41     3.77     
14.44     3.78     
14.46     3.79     
14.49     3.80     
14.51     3.81     
14.54     3.82     
14.56     3.83     
14.59     3.84     
14.61     3.86     
14.64     3.87     
14.66     3.88     
14.69     3.89     
14.71     3.90     
14.74     3.91     
14.76     3.92     
14.79     3.93     
14.81     3.94     
14.84     3.96     
14.86     3.97     
14.89     3.98     
14.91     3.99     
14.94     4.00     
14.96     4.01     
14.99     4.02     
15.01     4.04     
15.04     4.05     
15.06     4.06     
15.09     4.07     
15.11     4.08     
15.14     4.09     
15.16     4.11     
15.19     4.12     
15.21     4.13     
15.24     4.14     
15.26     4.15     
15.29     4.16     
15.31     4.18     
15.34     4.19     
15.36     4.20     
15.39     4.21     
15.41     4.22     
15.44     4.23     
15.46     4.25     
15.49     4.26     
15.51     4.27     
15.54     4.28     
15.56     4.29     
15.59     4.31     
15.61     4.32     
15.64     4.33     
15.66     4.34     
15.69     4.35     
15.71     4.37     
15.74     4.38     
15.76     4.39     
15.79     4.40     
15.81     4.41     
15.84     4.43     
15.86     4.44     
15.89     4.45     
15.91     4.46     
15.94     4.48     
15.96     4.49     
15.99     4.50     
16.01     4.51     
16.04     4.53     
16.06     4.54     
16.09     4.55     
16.11     4.56     
16.14     4.58     
16.16     4.59     
16.19     4.60     
16.21     4.61     
16.24     4.63     
16.26     4.64     
16.29     4.65     
16.31     4.66     
16.34     4.68     
16.36     4.69     
16.39     4.70     
16.41     4.72     
16.44     4.73     
16.46     4.74     
16.49     4.75     
16.51     4.77     
16.54     4.78     
16.56     4.79     
16.59     4.81     
16.61     4.82     
16.64     4.83     
16.66     4.84     
16.69     4.86     
16.71     4.87     
16.74     4.88     
16.76     4.90     
16.79     4.91     
16.81     4.92     
16.84     4.94     
16.86     4.95     
16.89     4.96     
16.91     4.98     
16.94     4.99     
16.96     5.00     
16.99     5.02     
17.01     5.03     
17.04     5.04     
17.06     5.06     
17.09     5.07     
17.11     5.08     
17.14     5.10     
17.16     5.11     
17.19     5.12     
17.21     5.14     
17.24     5.15     
17.26     5.17     
17.29     5.18     
17.31     5.19     
17.34     5.21     
17.36     5.22     
17.39     5.23     
17.41     5.25     
17.44     5.26     
17.46     5.28     
17.49     5.29     
17.51     5.30     
17.54     5.32     
17.56     5.33     
17.59     5.35     
17.61     5.36     
17.64     5.37     
17.66     5.39     
17.69     5.40     
17.71     5.42     
17.74     5.43     
17.76     5.44     
17.79     5.46     
17.81     5.47     
17.84     5.49     
17.86     5.50     
17.89     5.51     
17.91     5.53     
17.94     5.54     
17.96     5.56     
17.99     5.57     
18.01     5.59     
18.04     5.60     
18.06     5.61     
18.09     5.63     
18.11     5.64     
18.14     5.66     
18.16     5.67     
18.19     5.69     
18.21     5.70     
18.24     5.72     
18.26     5.73     
18.29     5.75     
18.31     5.76     
18.34     5.78     
18.36     5.79     
18.39     5.80     
18.41     5.82     
18.44     5.83     
18.46     5.85     
18.49     5.86     
18.51     5.88     
18.54     5.89     
18.56     5.91     
18.59     5.92     
18.61     5.94     
18.64     5.95     
18.66     5.97     
18.69     5.98     
18.71     6.00     
18.74     6.01     
18.76     6.03     
18.79     6.04     
18.81     6.06     
18.84     6.07     
18.86     6.09     
18.89     6.10     
18.91     6.12     
18.94     6.13     
18.96     6.15     
18.99     6.17     
19.01     6.18     
19.04     6.20     
19.06     6.21     
19.09     6.23     
19.11     6.24     
19.14     6.26     
19.16     6.27     
19.19     6.29     
19.21     6.30     
19.24     6.32     
19.26     6.34     
19.29     6.35     
19.31     6.37     
19.34     6.38     
19.36     6.40     
19.39     6.41     
19.41     6.43     
19.44     6.45     
19.46     6.46     
19.49     6.48     
19.51     6.49     
19.54     6.51     
19.56     6.52     
19.59     6.54     
19.61     6.56     
19.64     6.57     
19.66     6.59     
19.69     6.60     
19.71     6.62     
19.74     6.64     
19.76     6.65     
19.79     6.67     
19.81     6.69     
19.84     6.70     
19.86     6.72     
19.89     6.73     
19.91     6.75     
19.94     6.77     
19.96     6.78     
19.99     6.80     
20.01     6.82     
20.04     6.83     
20.06     6.85     
20.09     6.87     
20.11     6.88     
20.14     6.90     
20.16     6.92     
20.19     6.93     
20.21     6.95     
20.24     6.97     
20.26     6.98     
20.29     7.00     
20.31     7.02     
20.34     7.03     
20.36     7.05     
20.39     7.07     
20.41     7.08     
20.44     7.10     
20.46     7.12     
20.49     7.13     
20.51     7.15     
20.54     7.17     
20.56     7.18     
20.59     7.20     
20.61     7.22     
20.64     7.24     
20.66     7.25     
20.69     7.27     
20.71     7.29     
20.74     7.31     
20.76     7.32     
20.79     7.34     
20.81     7.36     
20.84     7.38     
20.86     7.39     
20.89     7.41     
20.91     7.43     
20.94     7.45     
20.96     7.46     
20.99     7.48     
21.01     7.50     
21.04     7.52     
21.06     7.53     
21.09     7.55     
21.11     7.57     
21.14     7.59     
21.16     7.61     
21.19     7.62     
21.21     7.64     
21.24     7.66     
21.26     7.68     
21.29     7.70     
21.31     7.71     
21.34     7.73     
21.36     7.75     
21.39     7.77     
21.41     7.79     
21.44     7.80     
21.46     7.82     
21.49     7.84     
21.51     7.86     
21.54     7.88     
21.56     7.90     
21.59     7.92     
21.61     7.93     
21.64     7.95     
21.66     7.97     
21.69     7.99     
21.71     8.01     
21.74     8.03     
21.76     8.05     
21.79     8.06     
21.81     8.08     
21.84     8.10     
21.86     8.12     
21.89     8.14     
21.91     8.16     
21.94     8.18     
21.96     8.20     
21.99     8.22     
22.01     8.24     
22.04     8.26     
22.06     8.27     
22.09     8.29     
22.11     8.31     
22.14     8.33     
22.16     8.35     
22.19     8.37     
22.21     8.39     
22.24     8.41     
22.26     8.43     
22.29     8.45     
22.31     8.47     
22.34     8.49     
22.36     8.51     
22.39     8.53     
22.41     8.55     
22.44     8.57     
22.46     8.59     
22.49     8.61     
22.51     8.63     
22.54     8.65     
22.56     8.67     
22.59     8.69     
22.61     8.71     
22.64     8.73     
22.66     8.75     
22.69     8.77     
22.71     8.79     
22.74     8.81     
22.76     8.83     
22.79     8.85     
22.81     8.87     
22.84     8.89     
22.86     8.91     
22.89     8.93     
22.91     8.95     
22.94     8.97     
22.96     8.99     
22.99     9.01     
23.01     9.03     
23.04     9.06     
23.06     9.08     
23.09     9.10     
23.11     9.12     
23.14     9.14     
23.16     9.16     
23.19     9.18     
23.21     9.20     
23.24     9.22     
23.26     9.24     
23.29     9.27     
23.31     9.29     
23.34     9.31     
23.36     9.33     
23.39     9.35     
23.41     9.37     
23.44     9.39     
23.46     9.41     
23.49     9.44     
23.51     9.46     
23.54     9.48     
23.56     9.50     
23.59     9.52     
23.61     9.54     
23.64     9.56     
23.66     9.59     
23.69     9.61     
23.71     9.63     
23.74     9.65     
23.76     9.67     
23.79     9.70     
23.81     9.72     
23.84     9.74     
23.86     9.76     
23.89     9.78     
23.91     9.81     
23.94     9.83     
23.96     9.85     
23.99     9.87     
24.01     9.89     
24.04     9.92     
24.06     9.94     
24.09     9.96     
24.11     9.98     
24.14     10.00     
24.16     10.03     
24.19     10.05     
24.21     10.07     
24.24     10.09     
24.26     10.12     
24.29     10.14     
24.31     10.16     
24.34     10.18     
24.36     10.21     
24.39     10.23     
24.41     10.25     
24.44     10.28     
24.46     10.30     
24.49     10.32     
24.51     10.34     
24.54     10.37     
24.56     10.39     
24.59     10.41     
24.61     10.43     
24.64     10.46     
24.66     10.48     
24.69     10.50     
24.71     10.53     
24.74     10.55     
24.76     10.57     
24.79     10.60     
24.81     10.62     
24.84     10.64     
24.86     10.67     
24.89     10.69     
24.91     10.71     
24.94     10.73     
24.96     10.76     
24.99     10.78     
25.01     10.80     
25.04     10.83     
25.06     10.85     
25.09     10.87     
25.11     10.90     
25.14     10.92     
25.16     10.94     
25.19     10.97     
25.21     10.99     
25.24     11.01     
25.26     11.04     
25.29     11.06     
25.31     11.09     
25.34     11.11     
25.36     11.13     
25.39     11.16     
25.41     11.18     
25.44     11.20     
25.46     11.23     
25.49     11.25     
25.51     11.27     
25.54     11.30     
25.56     11.32     
25.59     11.35     
25.61     11.37     
25.64     11.39     
25.66     11.42     
25.69     11.44     
25.71     11.46     
25.74     11.49     
25.76     11.51     
25.79     11.54     
25.81     11.56     
25.84     11.58     
25.86     11.61     
25.89     11.63     
25.91     11.66     
25.94     11.68     
25.96     11.70     
25.99     11.73     
26.01     11.75     
26.04     11.78     
26.06     11.80     
26.09     11.82     
26.11     11.85     
26.14     11.87     
26.16     11.90     
26.19     11.92     
26.21     11.94     
26.24     11.97     
26.26     11.99     
26.29     12.02     
26.31     12.04     
26.34     12.06     
26.36     12.09     
26.39     12.11     
26.41     12.14     
26.44     12.16     
26.46     12.18     
26.49     12.21     
26.51     12.23     
26.54     12.26     
26.56     12.28     
26.59     12.31     
26.61     12.33     
26.64     12.35     
26.66     12.38     
26.69     12.40     
26.71     12.43     
26.74     12.45     
26.76     12.47     
26.79     12.50     
26.81     12.52     
26.84     12.55     
26.86     12.57     
26.89     12.60     
26.91     12.62     
26.94     12.64     
26.96     12.67     
26.99     12.69     
27.01     12.72     
27.04     12.74     
27.06     12.77     
27.09     12.79     
27.11     12.81     
27.14     12.84     
27.16     12.86     
27.19     12.89     
27.21     12.91     
27.24     12.93     
27.26     12.96     
27.29     12.98     
27.31     13.01     
27.34     13.03     
27.36     13.06     
27.39     13.08     
27.41     13.10     
27.44     13.13     
27.46     13.15     
27.49     13.18     
27.51     13.20     
27.54     13.23     
27.56     13.25     
27.59     13.27     
27.61     13.30     
27.64     13.32     
27.66     13.35     
27.69     13.37     
27.71     13.39     
27.74     13.42     
27.76     13.44     
27.79     13.47     
27.81     13.49     
27.84     13.51     
27.86     13.54     
27.89     13.56     
27.91     13.59     
27.94     13.61     
27.96     13.64     
27.99     13.66     
28.01     13.68     
28.04     13.71     
28.06     13.73     
28.09     13.76     
28.11     13.78     
28.14     13.80     
28.16     13.83     
28.19     13.85     
28.21     13.88     
28.24     13.90     
28.26     13.92     
28.29     13.95     
28.31     13.97     
28.34     14.00     
28.36     14.02     
28.39     14.04     
28.41     14.07     
28.44     14.09     
28.46     14.12     
28.49     14.14     
28.51     14.16     
28.54     14.19     
28.56     14.21     
28.59     14.24     
28.61     14.26     
28.64     14.28     
28.66     14.31     
28.69     14.33     
28.71     14.36     
28.74     14.38     
28.76     14.40     
28.79     14.43     
28.81     14.45     
28.84     14.47     
28.86     14.50     
28.89     14.52     
28.91     14.55     
28.94     14.57     
28.96     14.59     
28.99     14.62     
29.01     14.64     
29.04     14.67     
29.06     14.69     
29.09     14.71     
29.11     14.74     
29.14     14.76     
29.16     14.78     
29.19     14.81     
29.21     14.83     
29.24     14.86     
29.26     14.88     
29.29     14.90     
29.31     14.93     
29.34     14.95     
29.36     14.98     
29.39     15.00     
29.41     15.02     
29.44     15.05     
29.46     15.07     
29.49     15.09     
29.51     15.12     
29.54     15.14     
29.56     15.17     
29.59     15.19     
29.61     15.21     
29.64     15.24     
29.66     15.26     
29.69     15.28     
29.71     15.31     
29.74     15.33     
29.76     15.36     
29.79     15.38     
29.81     15.40     
29.84     15.43     
29.86     15.45     
29.89     15.47     
29.91     15.50     
29.94     15.52     
29.96     15.55     
29.99     15.57     
30.01     15.59     
30.04     15.62     
30.06     15.64     
30.09     15.66     
30.11     15.69     
30.14     15.71     
30.16     15.74     
30.19     15.76     
30.21     15.78     
30.24     15.81     
30.26     15.83     
30.29     15.85     
30.31     15.88     
30.34     15.90     
30.36     15.93     
30.39     15.95     
30.41     15.97     
30.44     16.00     
30.46     16.02     
30.49     16.04     
30.51     16.07     
30.54     16.09     
30.56     16.12     
30.59     16.14     
30.61     16.16     
30.64     16.19     
30.66     16.21     
30.69     16.24     
30.71     16.26     
30.74     16.28     
30.76     16.31     
30.79     16.33     
30.81     16.35     
30.84     16.38     
30.86     16.40     
30.89     16.43     
30.91     16.45     
30.94     16.47     
30.96     16.50     
30.99     16.52     
31.01     16.55     
31.04     16.57     
31.06     16.59     
31.09     16.62     
31.11     16.64     
31.14     16.67     
31.16     16.69     
31.19     16.71     
31.21     16.74     
31.24     16.76     
31.26     16.79     
31.29     16.81     
31.31     16.83     
31.34     16.86     
31.36     16.88     
31.39     16.91     
31.41     16.93     
31.44     16.96     
31.46     16.98     
31.49     17.00     
31.51     17.03     
31.54     17.05     
31.56     17.08     
31.59     17.10     
31.61     17.12     
31.64     17.15     
31.66     17.17     
31.69     17.20     
31.71     17.22     
31.74     17.25     
31.76     17.27     
31.79     17.30     
31.81     17.32     
31.84     17.34     
31.86     17.37     
31.89     17.39     
31.91     17.42     
31.94     17.44     
31.96     17.47     
31.99     17.49     
32.01     17.51     
32.04     17.54     
32.06     17.56     
32.09     17.59     
32.11     17.61     
32.14     17.64     
32.16     17.66     
32.19     17.69     
32.21     17.71     
32.24     17.74     
32.26     17.76     
32.29     17.78     
32.31     17.81     
32.34     17.83     
32.36     17.86     
32.39     17.88     
32.41     17.91     
32.44     17.93     
32.46     17.96     
32.49     17.98     
32.51     18.01     
32.54     18.03     
32.56     18.06     
32.59     18.08     
32.61     18.11     
32.64     18.13     
32.66     18.16     
32.69     18.18     
32.71     18.20     
32.74     18.23     
32.76     18.25     
32.79     18.28     
32.81     18.30     
32.84     18.33     
32.86     18.35     
32.89     18.38     
32.91     18.40     
32.94     18.43     
32.96     18.45     
32.99     18.48     
33.01     18.50     
33.04     18.53     
33.06     18.55     
33.09     18.58     
33.11     18.60     
33.14     18.63     
33.16     18.65     
33.19     18.68     
33.21     18.70     
33.24     18.73     
33.26     18.75     
33.29     18.78     
33.31     18.80     
33.34     18.83     
33.36     18.85     
33.39     18.88     
33.41     18.90     
33.44     18.93     
33.46     18.95     
33.49     18.98     
33.51     19.00     
33.54     19.03     
33.56     19.05     
33.59     19.08     
33.61     19.10     
33.64     19.13     
33.66     19.15     
33.69     19.18     
33.71     19.20     
33.74     19.23     
33.76     19.25     
33.79     19.28     
33.81     19.30     
33.84     19.33     
33.86     19.35     
33.89     19.38     
33.91     19.40     
33.94     19.43     
33.96     19.45     
33.99     19.48     
34.01     19.50     
34.04     19.53     
34.06     19.55     
34.09     19.58     
34.11     19.60     
34.14     19.63     
34.16     19.65     
34.19     19.68     
34.21     19.70     
34.24     19.72     
34.26     19.75     
34.29     19.77     
34.31     19.80     
34.34     19.82     
34.36     19.85     
34.39     19.87     
34.41     19.90     
34.44     19.92     
34.46     19.95     
34.49     19.97     
34.51     20.00     
34.54     20.02     
34.56     20.05     
34.59     20.07     
34.61     20.09     
34.64     20.12     
34.66     20.14     
34.69     20.17     
34.71     20.19     
34.74     20.22     
34.76     20.24     
34.79     20.26     
34.81     20.29     
34.84     20.31     
34.86     20.34     
34.89     20.36     
34.91     20.39     
34.94     20.41     
34.96     20.43     
34.99     20.46     
35.01     20.48     
35.04     20.51     
35.06     20.53     
35.09     20.55     
35.11     20.58     
35.14     20.60     
35.16     20.62     
35.19     20.65     
35.21     20.67     
35.24     20.70     
35.26     20.72     
35.29     20.74     
35.31     20.77     
35.34     20.79     
35.36     20.81     
35.39     20.84     
35.41     20.86     
35.44     20.88     
35.46     20.91     
35.49     20.93     
35.51     20.95     
35.54     20.98     
35.56     21.00     
35.59     21.02     
35.61     21.04     
35.64     21.07     
35.66     21.09     
35.69     21.11     
35.71     21.13     
35.74     21.16     
35.76     21.18     
35.79     21.20     
35.81     21.22     
35.84     21.25     
35.86     21.27     
35.89     21.29     
35.91     21.31     
35.94     21.34     
35.96     21.36     
35.99     21.38     
36.01     21.40     
36.04     21.42     
36.06     21.45     
36.09     21.47     
36.11     21.49     
36.14     21.51     
36.16     21.53     
36.19     21.55     
36.21     21.57     
36.24     21.60     
36.26     21.62     
36.29     21.64     
36.31     21.66     
36.34     21.68     
36.36     21.70     
36.39     21.72     
36.41     21.74     
36.44     21.76     
36.46     21.78     
36.49     21.80     
36.51     21.83     
36.54     21.85     
36.56     21.87     
36.59     21.89     
36.61     21.91     
36.64     21.93     
36.66     21.95     
36.69     21.97     
36.71     21.99     
36.74     22.01     
36.76     22.03     
36.79     22.04     
36.81     22.06     
36.84     22.08     
36.86     22.10     
36.89     22.12     
36.91     22.14     
36.94     22.16     
36.96     22.18     
36.99     22.20     
37.01     22.22     
37.04     22.24     
37.06     22.25     
37.09     22.27     
37.11     22.29     
37.14     22.31     
37.16     22.33     
37.19     22.34     
37.21     22.36     
37.24     22.38     
37.26     22.40     
37.29     22.42     
37.31     22.43     
37.34     22.45     
37.36     22.47     
37.39     22.49     
37.41     22.50     
37.44     22.52     
37.46     22.54     
37.49     22.55     
37.51     22.57     
37.54     22.59     
37.56     22.60     
37.59     22.62     
37.61     22.64     
37.64     22.65     
37.66     22.67     
37.69     22.69     
37.71     22.70     
37.74     22.72     
37.76     22.73     
37.79     22.75     
37.81     22.76     
37.84     22.78     
37.86     22.79     
37.89     22.81     
37.91     22.82     
37.94     22.84     
37.96     22.85     
37.99     22.87     
38.01     22.88     
38.04     22.90     
38.06     22.91     
38.09     22.93     
38.11     22.94     
38.14     22.96     
38.16     22.97     
38.19     22.98     
38.21     23.00     
38.24     23.01     
38.26     23.02     
38.29     23.04     
38.31     23.05     
38.34     23.06     
38.36     23.08     
38.39     23.09     
38.41     23.10     
38.44     23.12     
38.46     23.13     
38.49     23.14     
38.51     23.15     
38.54     23.17     
38.56     23.18     
38.59     23.19     
38.61     23.20     
38.64     23.21     
38.66     23.23     
38.69     23.24     
38.71     23.25     
38.74     23.26     
38.76     23.27     
38.79     23.28     
38.81     23.29     
38.84     23.30     
38.86     23.32     
38.89     23.33     
38.91     23.34     
38.94     23.35     
38.96     23.36     
38.99     23.37     
39.01     23.38     
39.04     23.39     
39.06     23.40     
39.09     23.41     
39.11     23.42     
39.14     23.43     
39.16     23.44     
39.19     23.45     
39.21     23.46     
39.24     23.47     
39.26     23.47     
39.29     23.48     
39.31     23.49     
39.34     23.50     
39.36     23.51     
39.39     23.52     
39.41     23.53     
39.44     23.54     
39.46     23.54     
39.49     23.55     
39.51     23.56     
39.54     23.57     
39.56     23.58     
39.59     23.58     
39.61     23.59     
39.64     23.60     
39.66     23.61     
39.69     23.61     
39.71     23.62     
39.74     23.63     
39.76     23.64     
39.79     23.64     
39.81     23.65     
39.84     23.66     
39.86     23.66     
39.89     23.67     
39.91     23.68     
39.94     23.68     
39.96     23.69     
39.99     23.70     
40.01     23.70     
40.04     23.71     
40.06     23.71     
40.09     23.72     
40.11     23.73     
40.14     23.73     
40.16     23.74     
40.19     23.74     
40.21     23.75     
40.24     23.75     
40.26     23.76     
40.29     23.76     
40.31     23.77     
40.34     23.77     
40.36     23.78     
40.39     23.78     
40.41     23.79     
40.44     23.79     
40.46     23.80     
40.49     23.80     
40.51     23.81     
40.54     23.81     
40.56     23.82     
40.59     23.82     
40.61     23.82     
40.64     23.83     
40.66     23.83     
40.69     23.84     
40.71     23.84     
40.74     23.84     
40.76     23.85     
40.79     23.85     
40.81     23.85     
40.84     23.86     
40.86     23.86     
40.89     23.87     
40.91     23.87     
40.94     23.87     
40.96     23.87     
40.99     23.88     
41.01     23.88     
41.04     23.88     
41.06     23.89     
41.09     23.89     
41.11     23.89     
41.14     23.90     
41.16     23.90     
41.19     23.90     
41.21     23.90     
41.24     23.91     
41.26     23.91     
41.29     23.91     
41.31     23.91     
41.34     23.92     
41.36     23.92     
41.39     23.92     
41.41     23.92     
41.44     23.93     
41.46     23.93     
41.49     23.93     
41.51     23.93     
41.54     23.93     
41.56     23.94     
41.59     23.94     
41.61     23.94     
41.64     23.94     
41.66     23.94     
41.69     23.94     
41.71     23.95     
41.74     23.95     
41.76     23.95     
41.79     23.95     
41.81     23.95     
41.84     23.95     
41.86     23.95     
41.89     23.96     
41.91     23.96     
41.94     23.96     
41.96     23.96     
41.99     23.96     
42.01     23.96     
42.04     23.96     
42.06     23.97     
42.09     23.97     
42.11     23.97     
42.14     23.97     
42.16     23.97     
42.19     23.97     
42.21     23.97     
42.24     23.97     
42.26     23.97     
42.29     23.97     
42.31     23.98     
42.34     23.98     
42.36     23.98     
42.39     23.98     
42.41     23.98     
42.44     23.98     
42.46     23.98     
42.49     23.98     
42.51     23.98     
42.54     23.98     
42.56     23.98     
42.59     23.98     
42.61     23.98     
42.64     23.98     
42.66     23.99     
42.69     23.99     
42.71     23.99     
42.74     23.99     
42.76     23.99     
42.79     23.99     
42.81     23.99     
42.84     23.99     
42.86     23.99     
42.89     23.99     
42.91     23.99     
42.94     24.00     
42.96     24.00     
42.99     24.00     
43.01     24.00     


==> MI_SD_crossings.dat <==
2.51     2.73     
9.91     6.28     
16.71     10.30     
23.16     14.38     


==> MI_SD_m_1.dat <==
-36.99     0.00     
-35.74     0.00     
-34.49     0.00     
-33.24     0.00     
-31.99     0.00     
-30.74     0.00     
-29.49     0.00     
-28.24     0.00     
-26.99     0.01     
-25.74     0.01     
-24.49     0.01     
-23.24     0.01     
-21.99     0.02     
-20.74     0.02     
-19.49     0.03     
-18.24     0.04     
-16.99     0.06     
-15.74     0.08     
-14.49     0.10     
-13.24     0.13     
-11.99     0.18     
-10.74     0.23     
-9.49     0.31     
-8.24     0.40     
-6.99     0.53     
-5.74     0.68     
-4.49     0.88     
-3.24     1.11     
-1.99     1.40     
-0.74     1.73     
0.51     2.10     
1.76     2.49     
3.01     2.89     
4.26     3.25     
5.51     3.55     
6.76     3.77     
8.01     3.90     
9.26     3.97     
10.51     4.00     
11.76     4.00     
13.01     4.00     
14.26     4.00     
15.51     4.00     
16.76     4.00     
18.01     4.00     
19.26     4.00     
20.51     4.00     
21.76     4.00     
23.01     4.00     
24.26     4.00     
25.51     4.00     
26.76     4.00     
28.01     4.00     
29.26     4.00     
30.51     4.00     
31.76     4.00     
33.01     4.00     
34.26     4.00     
35.51     4.00     
36.76     4.00     
38.01     4.00     
39.26     4.00     
40.51     4.00     
41.76     4.00     
43.01     4.00     
44.26     4.00     
45.51     4.00     
46.76     4.00     
48.01     4.00     
49.26     4.00     
50.51     4.00     
51.76     4.00     
53.01     4.00     


==> MI_SD_m_2.dat <==
-36.99     0.00     
-35.74     0.00     
-34.49     0.00     
-33.24     0.00     
-31.99     0.00     
-30.74     0.00     
-29.49     0.00     
-28.24     0.00     
-26.99     0.00     
-25.74     0.01     
-24.49     0.01     
-23.24     0.01     
-21.99     0.01     
-20.74     0.02     
-19.49     0.03     
-18.24     0.03     
-16.99     0.05     
-15.74     0.06     
-14.49     0.08     
-13.24     0.11     
-11.99     0.14     
-10.74     0.19     
-9.49     0.25     
-8.24     0.33     
-6.99     0.44     
-5.74     0.58     
-4.49     0.75     
-3.24     0.97     
-1.99     1.24     
-0.74     1.57     
0.51     1.97     
1.76     2.42     
3.01     2.94     
4.26     3.51     
5.51     4.11     
6.76     4.74     
8.01     5.36     
9.26     5.98     
10.51     6.56     
11.76     7.07     
13.01     7.48     
14.26     7.75     
15.51     7.91     
16.76     7.97     
18.01     8.00     
19.26     8.00     
20.51     8.00     
21.76     8.00     
23.01     8.00     
24.26     8.00     
25.51     8.00     
26.76     8.00     
28.01     8.00     
29.26     8.00     
30.51     8.00     
31.76     8.00     
33.01     8.00     
34.26     8.00     
35.51     8.00     
36.76     8.00     
38.01     8.00     
39.26     8.00     
40.51     8.00     
41.76     8.00     
43.01     8.00     
44.26     8.00     
45.51     8.00     
46.76     8.00     
48.01     8.00     
49.26     8.00     
50.51     8.00     
51.76     8.00     
53.01     8.00     


==> MI_SD_m_3.dat <==
-36.99     0.00     
-35.74     0.00     
-34.49     0.00     
-33.24     0.00     
-31.99     0.00     
-30.74     0.00     
-29.49     0.00     
-28.24     0.00     
-26.99     0.00     
-25.74     0.01     
-24.49     0.01     
-23.24     0.01     
-21.99     0.01     
-20.74     0.02     
-19.49     0.02     
-18.24     0.03     
-16.99     0.04     
-15.74     0.06     
-14.49     0.08     
-13.24     0.10     
-11.99     0.14     
-10.74     0.18     
-9.49     0.24     
-8.24     0.32     
-6.99     0.42     
-5.74     0.55     
-4.49     0.71     
-3.24     0.92     
-1.99     1.17     
-0.74     1.48     
0.51     1.84     
1.76     2.26     
3.01     2.74     
4.26     3.27     
5.51     3.85     
6.76     4.48     
8.01     5.17     
9.26     5.89     
10.51     6.65     
11.76     7.41     
13.01     8.18     
14.26     8.92     
15.51     9.65     
16.76     10.33     
18.01     10.92     
19.26     11.40     
20.51     11.71     
21.76     11.89     
23.01     11.97     
24.26     12.00     
25.51     12.00     
26.76     12.00     
28.01     12.00     
29.26     12.00     
30.51     12.00     
31.76     12.00     
33.01     12.00     
34.26     12.00     
35.51     12.00     
36.76     12.00     
38.01     12.00     
39.26     12.00     
40.51     12.00     
41.76     12.00     
43.01     12.00     
44.26     12.00     
45.51     12.00     
46.76     12.00     
48.01     12.00     
49.26     12.00     
50.51     12.00     
51.76     12.00     
53.01     12.00     


==> MI_SD_m_4.dat <==
-36.99     0.00     
-35.74     0.00     
-34.49     0.00     
-33.24     0.00     
-31.99     0.00     
-30.74     0.00     
-29.49     0.00     
-28.24     0.00     
-26.99     0.00     
-25.74     0.01     
-24.49     0.01     
-23.24     0.01     
-21.99     0.01     
-20.74     0.02     
-19.49     0.02     
-18.24     0.03     
-16.99     0.04     
-15.74     0.06     
-14.49     0.08     
-13.24     0.10     
-11.99     0.14     
-10.74     0.18     
-9.49     0.24     
-8.24     0.31     
-6.99     0.41     
-5.74     0.54     
-4.49     0.70     
-3.24     0.90     
-1.99     1.15     
-0.74     1.45     
0.51     1.81     
1.76     2.22     
3.01     2.68     
4.26     3.19     
5.51     3.74     
6.76     4.34     
8.01     4.98     
9.26     5.65     
10.51     6.35     
11.76     7.08     
13.01     7.85     
14.26     8.65     
15.51     9.49     
16.76     10.33     
18.01     11.18     
19.26     12.01     
20.51     12.81     
21.76     13.59     
23.01     14.31     
24.26     14.93     
25.51     15.41     
26.76     15.73     
28.01     15.90     
29.26     15.97     
30.51     16.00     
31.76     16.00     
33.01     16.00     
34.26     16.00     
35.51     16.00     
36.76     16.00     
38.01     16.00     
39.26     16.00     
40.51     16.00     
41.76     16.00     
43.01     16.00     
44.26     16.00     
45.51     16.00     
46.76     16.00     
48.01     16.00     
49.26     16.00     
50.51     16.00     
51.76     16.00     
53.01     16.00     


==> MI_SD_m_5.dat <==
-36.99     0.00     
-35.74     0.00     
-34.49     0.00     
-33.24     0.00     
-31.99     0.00     
-30.74     0.00     
-29.49     0.00     
-28.24     0.00     
-26.99     0.00     
-25.74     0.01     
-24.49     0.01     
-23.24     0.01     
-21.99     0.01     
-20.74     0.02     
-19.49     0.02     
-18.24     0.03     
-16.99     0.04     
-15.74     0.06     
-14.49     0.08     
-13.24     0.10     
-11.99     0.13     
-10.74     0.18     
-9.49     0.24     
-8.24     0.31     
-6.99     0.41     
-5.74     0.54     
-4.49     0.70     
-3.24     0.90     
-1.99     1.15     
-0.74     1.45     
0.51     1.80     
1.76     2.21     
3.01     2.66     
4.26     3.17     
5.51     3.72     
6.76     4.31     
8.01     4.93     
9.26     5.59     
10.51     6.27     
11.76     6.97     
13.01     7.69     
14.26     8.44     
15.51     9.21     
16.76     9.99     
18.01     10.80     
19.26     11.63     
20.51     12.50     
21.76     13.38     
23.01     14.28     
24.26     15.16     
25.51     16.02     
26.76     16.85     
28.01     17.64     
29.26     18.37     
30.51     18.99     
31.76     19.46     
33.01     19.76     
34.26     19.92     
35.51     19.98     
36.76     20.00     
38.01     20.00     
39.26     20.00     
40.51     20.00     
41.76     20.00     
43.01     20.00     
44.26     20.00     
45.51     20.00     
46.76     20.00     
48.01     20.00     
49.26     20.00     
50.51     20.00     
51.76     20.00     
53.01     20.00     


==> MI_SD_m_6.dat <==
-36.99     0.00     
-35.74     0.00     
-34.49     0.00     
-33.24     0.00     
-31.99     0.00     
-30.74     0.00     
-29.49     0.00     
-28.24     0.00     
-26.99     0.00     
-25.74     0.01     
-24.49     0.01     
-23.24     0.01     
-21.99     0.01     
-20.74     0.02     
-19.49     0.02     
-18.24     0.03     
-16.99     0.04     
-15.74     0.06     
-14.49     0.08     
-13.24     0.10     
-11.99     0.13     
-10.74     0.18     
-9.49     0.24     
-8.24     0.31     
-6.99     0.41     
-5.74     0.54     
-4.49     0.70     
-3.24     0.90     
-1.99     1.15     
-0.74     1.45     
0.51     1.80     
1.76     2.20     
3.01     2.66     
4.26     3.16     
5.51     3.71     
6.76     4.30     
8.01     4.92     
9.26     5.57     
10.51     6.25     
11.76     6.94     
13.01     7.65     
14.26     8.39     
15.51     9.14     
16.76     9.90     
18.01     10.67     
19.26     11.46     
20.51     12.26     
21.76     13.07     
23.01     13.90     
24.26     14.74     
25.51     15.62     
26.76     16.51     
28.01     17.42     
29.26     18.34     
30.51     19.24     
31.76     20.11     
33.01     20.95     
34.26     21.74     
35.51     22.47     
36.76     23.07     
38.01     23.52     
39.26     23.80     
40.51     23.93     
41.76     23.98     
43.01     24.00     
44.26     24.00     
45.51     24.00     
46.76     24.00     
48.01     24.00     
49.26     24.00     
50.51     24.00     
51.76     24.00     
53.01     24.00     


==> OH_HD_crossings_down.dat <==
-20.00     0.00    
6.34     15.67    
14.56     5.85    
21.49     2.85    
27.98     1.68    
34.29     1.13    


==> OH_HD_crossings_down_shifted.dat <==
6.34    
14.56    
21.49    
27.98    
34.29    


==> OH_HD_crossings_up.dat <==
-20.00     1039.04    
6.34     131.34    
14.56     58.77    
21.49     37.12    
27.98     27.10    


==> OH_HD_m_1.dat <==
-6.99     1039.04     
-6.96     1032.79     
-6.94     1026.59     
-6.91     1020.41     
-6.89     1014.27     
-6.86     1008.17     
-6.84     1002.10     
-6.81     996.07     
-6.79     990.07     
-6.76     984.11     
-6.74     978.18     
-6.71     972.28     
-6.69     966.42     
-6.66     960.59     
-6.64     954.80     
-6.61     949.04     
-6.59     943.31     
-6.56     937.62     
-6.54     931.95     
-6.51     926.33     
-6.49     920.73     
-6.46     915.16     
-6.44     909.63     
-6.41     904.13     
-6.39     898.66     
-6.36     893.22     
-6.34     887.81     
-6.31     882.44     
-6.29     877.09     
-6.26     871.78     
-6.24     866.50     
-6.21     861.24     
-6.19     856.02     
-6.16     850.83     
-6.14     845.66     
-6.11     840.53     
-6.09     835.43     
-6.06     830.35     
-6.04     825.31     
-6.01     820.29     
-5.99     815.30     
-5.96     810.35     
-5.94     805.42     
-5.91     800.51     
-5.89     795.64     
-5.86     790.79     
-5.84     785.98     
-5.81     781.19     
-5.79     776.42     
-5.76     771.69     
-5.74     766.98     
-5.71     762.30     
-5.69     757.65     
-5.66     753.02     
-5.64     748.42     
-5.61     743.85     
-5.59     739.30     
-5.56     734.78     
-5.54     730.28     
-5.51     725.81     
-5.49     721.37     
-5.46     716.95     
-5.44     712.56     
-5.41     708.19     
-5.39     703.85     
-5.36     699.53     
-5.34     695.24     
-5.31     690.97     
-5.29     686.73     
-5.26     682.51     
-5.24     678.32     
-5.21     674.14     
-5.19     670.00     
-5.16     665.88     
-5.14     661.78     
-5.11     657.70     
-5.09     653.65     
-5.06     649.62     
-5.04     645.62     
-5.01     641.64     
-4.99     637.68     
-4.96     633.74     
-4.94     629.83     
-4.91     625.94     
-4.89     622.07     
-4.86     618.22     
-4.84     614.40     
-4.81     610.59     
-4.79     606.81     
-4.76     603.06     
-4.74     599.32     
-4.71     595.60     
-4.69     591.91     
-4.66     588.24     
-4.64     584.59     
-4.61     580.96     
-4.59     577.35     
-4.56     573.76     
-4.54     570.19     
-4.51     566.64     
-4.49     563.12     
-4.46     559.61     
-4.44     556.12     
-4.41     552.66     
-4.39     549.21     
-4.36     545.78     
-4.34     542.38     
-4.31     538.99     
-4.29     535.62     
-4.26     532.28     
-4.24     528.95     
-4.21     525.64     
-4.19     522.35     
-4.16     519.08     
-4.14     515.82     
-4.11     512.59     
-4.09     509.37     
-4.06     506.18     
-4.04     503.00     
-4.01     499.84     
-3.99     496.70     
-3.96     493.57     
-3.94     490.47     
-3.91     487.38     
-3.89     484.31     
-3.86     481.26     
-3.84     478.23     
-3.81     475.21     
-3.79     472.21     
-3.76     469.23     
-3.74     466.26     
-3.71     463.32     
-3.69     460.39     
-3.66     457.47     
-3.64     454.57     
-3.61     451.69     
-3.59     448.83     
-3.56     445.98     
-3.54     443.15     
-3.51     440.34     
-3.49     437.54     
-3.46     434.76     
-3.44     431.99     
-3.41     429.24     
-3.39     426.51     
-3.36     423.79     
-3.34     421.09     
-3.31     418.40     
-3.29     415.73     
-3.26     413.08     
-3.24     410.44     
-3.21     407.81     
-3.19     405.20     
-3.16     402.61     
-3.14     400.03     
-3.11     397.46     
-3.09     394.91     
-3.06     392.38     
-3.04     389.86     
-3.01     387.35     
-2.99     384.86     
-2.96     382.38     
-2.94     379.92     
-2.91     377.47     
-2.89     375.04     
-2.86     372.62     
-2.84     370.21     
-2.81     367.82     
-2.79     365.44     
-2.76     363.08     
-2.74     360.73     
-2.71     358.39     
-2.69     356.07     
-2.66     353.76     
-2.64     351.46     
-2.61     349.18     
-2.59     346.91     
-2.56     344.65     
-2.54     342.41     
-2.51     340.18     
-2.49     337.96     
-2.46     335.75     
-2.44     333.56     
-2.41     331.38     
-2.39     329.21     
-2.36     327.06     
-2.34     324.92     
-2.31     322.79     
-2.29     320.67     
-2.26     318.57     
-2.24     316.47     
-2.21     314.39     
-2.19     312.33     
-2.16     310.27     
-2.14     308.23     
-2.11     306.19     
-2.09     304.17     
-2.06     302.17     
-2.04     300.17     
-2.01     298.18     
-1.99     296.21     
-1.96     294.25     
-1.94     292.30     
-1.91     290.36     
-1.89     288.43     
-1.86     286.51     
-1.84     284.60     
-1.81     282.71     
-1.79     280.83     
-1.76     278.95     
-1.74     277.09     
-1.71     275.24     
-1.69     273.40     
-1.66     271.57     
-1.64     269.75     
-1.61     267.94     
-1.59     266.15     
-1.56     264.36     
-1.54     262.58     
-1.51     260.82     
-1.49     259.06     
-1.46     257.32     
-1.44     255.58     
-1.41     253.85     
-1.39     252.14     
-1.36     250.43     
-1.34     248.74     
-1.31     247.05     
-1.29     245.38     
-1.26     243.71     
-1.24     242.06     
-1.21     240.41     
-1.19     238.77     
-1.16     237.15     
-1.14     235.53     
-1.11     233.92     
-1.09     232.32     
-1.06     230.73     
-1.04     229.15     
-1.01     227.58     
-0.99     226.02     
-0.96     224.47     
-0.94     222.92     
-0.91     221.39     
-0.89     219.87     
-0.86     218.35     
-0.84     216.84     
-0.81     215.34     
-0.79     213.85     
-0.76     212.37     
-0.74     210.90     
-0.71     209.44     
-0.69     207.98     
-0.66     206.54     
-0.64     205.10     
-0.61     203.67     
-0.59     202.25     
-0.56     200.84     
-0.54     199.43     
-0.51     198.04     
-0.49     196.65     
-0.46     195.27     
-0.44     193.90     
-0.41     192.54     
-0.39     191.18     
-0.36     189.83     
-0.34     188.49     
-0.31     187.16     
-0.29     185.84     
-0.26     184.52     
-0.24     183.22     
-0.21     181.92     
-0.19     180.62     
-0.16     179.34     
-0.14     178.06     
-0.11     176.79     
-0.09     175.53     
-0.06     174.28     
-0.04     173.03     
-0.01     171.79     
0.01     170.56     
0.04     169.33     
0.06     168.11     
0.09     166.90     
0.11     165.70     
0.14     164.50     
0.16     163.32     
0.19     162.13     
0.21     160.96     
0.24     159.79     
0.26     158.63     
0.29     157.48     
0.31     156.33     
0.34     155.19     
0.36     154.06     
0.39     152.93     
0.41     151.81     
0.44     150.70     
0.46     149.59     
0.49     148.49     
0.51     147.40     
0.54     146.31     
0.56     145.23     
0.59     144.16     
0.61     143.09     
0.64     142.03     
0.66     140.97     
0.69     139.93     
0.71     138.88     
0.74     137.85     
0.76     136.82     
0.79     135.80     
0.81     134.78     
0.84     133.77     
0.86     132.76     
0.89     131.77     
0.91     130.77     
0.94     129.79     
0.96     128.81     
0.99     127.83     
1.01     126.86     
1.04     125.90     
1.06     124.94     
1.09     123.99     
1.11     123.05     
1.14     122.11     
1.16     121.17     
1.19     120.24     
1.21     119.32     
1.24     118.40     
1.26     117.49     
1.29     116.59     
1.31     115.69     
1.34     114.79     
1.36     113.90     
1.39     113.02     
1.41     112.14     
1.44     111.27     
1.46     110.40     
1.49     109.54     
1.51     108.68     
1.54     107.83     
1.56     106.98     
1.59     106.14     
1.61     105.30     
1.64     104.47     
1.66     103.64     
1.69     102.82     
1.71     102.01     
1.74     101.20     
1.76     100.39     
1.79     99.59     
1.81     98.79     
1.84     98.00     
1.86     97.22     
1.89     96.44     
1.91     95.66     
1.94     94.89     
1.96     94.12     
1.99     93.36     
2.01     92.60     
2.04     91.85     
2.06     91.10     
2.09     90.36     
2.11     89.62     
2.14     88.89     
2.16     88.16     
2.19     87.44     
2.21     86.72     
2.24     86.00     
2.26     85.29     
2.29     84.58     
2.31     83.88     
2.34     83.18     
2.36     82.49     
2.39     81.80     
2.41     81.12     
2.44     80.44     
2.46     79.76     
2.49     79.09     
2.51     78.42     
2.54     77.76     
2.56     77.10     
2.59     76.45     
2.61     75.80     
2.64     75.15     
2.66     74.51     
2.69     73.87     
2.71     73.24     
2.74     72.61     
2.76     71.98     
2.79     71.36     
2.81     70.75     
2.84     70.13     
2.86     69.52     
2.89     68.92     
2.91     68.32     
2.94     67.72     
2.96     67.12     
2.99     66.53     
3.01     65.95     
3.04     65.37     
3.06     64.79     
3.09     64.21     
3.11     63.64     
3.14     63.08     
3.16     62.51     
3.19     61.95     
3.21     61.40     
3.24     60.84     
3.26     60.30     
3.29     59.75     
3.31     59.21     
3.34     58.67     
3.36     58.14     
3.39     57.61     
3.41     57.08     
3.44     56.56     
3.46     56.04     
3.49     55.52     
3.51     55.01     
3.54     54.50     
3.56     53.99     
3.59     53.49     
3.61     52.99     
3.64     52.50     
3.66     52.00     
3.69     51.51     
3.71     51.03     
3.74     50.55     
3.76     50.07     
3.79     49.59     
3.81     49.12     
3.84     48.65     
3.86     48.18     
3.89     47.72     
3.91     47.26     
3.94     46.81     
3.96     46.35     
3.99     45.90     
4.01     45.46     
4.04     45.01     
4.06     44.57     
4.09     44.13     
4.11     43.70     
4.14     43.27     
4.16     42.84     
4.19     42.41     
4.21     41.99     
4.24     41.57     
4.26     41.16     
4.29     40.74     
4.31     40.33     
4.34     39.93     
4.36     39.52     
4.39     39.12     
4.41     38.72     
4.44     38.33     
4.46     37.93     
4.49     37.54     
4.51     37.16     
4.54     36.77     
4.56     36.39     
4.59     36.01     
4.61     35.64     
4.64     35.26     
4.66     34.89     
4.69     34.53     
4.71     34.16     
4.74     33.80     
4.76     33.44     
4.79     33.08     
4.81     32.73     
4.84     32.38     
4.86     32.03     
4.89     31.68     
4.91     31.34     
4.94     31.00     
4.96     30.66     
4.99     30.33     
5.01     29.99     
5.04     29.66     
5.06     29.34     
5.09     29.01     
5.11     28.69     
5.14     28.37     
5.16     28.05     
5.19     27.74     
5.21     27.42     
5.24     27.11     
5.26     26.81     
5.29     26.50     
5.31     26.20     
5.34     25.90     
5.36     25.60     
5.39     25.31     
5.41     25.01     
5.44     24.72     
5.46     24.43     
5.49     24.15     
5.51     23.86     
5.54     23.58     
5.56     23.30     
5.59     23.03     
5.61     22.75     
5.64     22.48     
5.66     22.21     
5.69     21.94     
5.71     21.68     
5.74     21.42     
5.76     21.15     
5.79     20.90     
5.81     20.64     
5.84     20.39     
5.86     20.13     
5.89     19.88     
5.91     19.64     
5.94     19.39     
5.96     19.15     
5.99     18.91     
6.01     18.67     
6.04     18.43     
6.06     18.20     
6.09     17.96     
6.11     17.73     
6.14     17.50     
6.16     17.28     
6.19     17.05     
6.21     16.83     
6.24     16.61     
6.26     16.39     
6.29     16.18     
6.31     15.96     
6.34     15.75     


==> OH_HD_m_2.dat <==
6.34     131.34     
6.37     130.55     
6.39     129.76     
6.42     128.97     
6.44     128.19     
6.47     127.41     
6.49     126.63     
6.52     125.86     
6.54     125.09     
6.57     124.33     
6.59     123.57     
6.62     122.82     
6.64     122.06     
6.67     121.31     
6.69     120.57     
6.72     119.83     
6.74     119.09     
6.77     118.36     
6.79     117.63     
6.82     116.90     
6.84     116.18     
6.87     115.46     
6.89     114.74     
6.92     114.03     
6.94     113.32     
6.97     112.62     
6.99     111.92     
7.02     111.22     
7.04     110.52     
7.07     109.83     
7.09     109.14     
7.12     108.46     
7.14     107.77     
7.17     107.10     
7.19     106.42     
7.22     105.75     
7.24     105.08     
7.27     104.41     
7.29     103.75     
7.32     103.09     
7.34     102.43     
7.37     101.78     
7.39     101.13     
7.42     100.48     
7.44     99.84     
7.47     99.20     
7.49     98.56     
7.52     97.93     
7.54     97.29     
7.57     96.66     
7.59     96.04     
7.62     95.42     
7.64     94.80     
7.67     94.18     
7.69     93.56     
7.72     92.95     
7.74     92.34     
7.77     91.74     
7.79     91.13     
7.82     90.53     
7.84     89.94     
7.87     89.34     
7.89     88.75     
7.92     88.16     
7.94     87.58     
7.97     86.99     
7.99     86.41     
8.02     85.83     
8.04     85.26     
8.07     84.69     
8.09     84.12     
8.12     83.55     
8.14     82.98     
8.17     82.42     
8.19     81.86     
8.22     81.30     
8.24     80.75     
8.27     80.20     
8.29     79.65     
8.32     79.10     
8.34     78.56     
8.37     78.02     
8.39     77.48     
8.42     76.94     
8.44     76.41     
8.47     75.88     
8.49     75.35     
8.52     74.82     
8.54     74.30     
8.57     73.78     
8.59     73.26     
8.62     72.74     
8.64     72.23     
8.67     71.72     
8.69     71.21     
8.72     70.70     
8.74     70.20     
8.77     69.70     
8.79     69.20     
8.82     68.70     
8.84     68.20     
8.87     67.71     
8.89     67.22     
8.92     66.73     
8.94     66.25     
8.97     65.77     
8.99     65.29     
9.02     64.81     
9.04     64.33     
9.07     63.86     
9.09     63.39     
9.12     62.92     
9.14     62.45     
9.17     61.99     
9.19     61.52     
9.22     61.06     
9.24     60.61     
9.27     60.15     
9.29     59.70     
9.32     59.25     
9.34     58.80     
9.37     58.35     
9.39     57.91     
9.42     57.47     
9.44     57.03     
9.47     56.59     
9.49     56.15     
9.52     55.72     
9.54     55.29     
9.57     54.86     
9.59     54.43     
9.62     54.01     
9.64     53.59     
9.67     53.17     
9.69     52.75     
9.72     52.33     
9.74     51.92     
9.77     51.51     
9.79     51.10     
9.82     50.69     
9.84     50.28     
9.87     49.88     
9.89     49.48     
9.92     49.08     
9.94     48.68     
9.97     48.29     
9.99     47.89     
10.02     47.50     
10.04     47.11     
10.07     46.73     
10.09     46.34     
10.12     45.96     
10.14     45.58     
10.17     45.20     
10.19     44.83     
10.22     44.45     
10.24     44.08     
10.27     43.71     
10.29     43.34     
10.32     42.97     
10.34     42.61     
10.37     42.25     
10.39     41.89     
10.42     41.53     
10.44     41.17     
10.47     40.82     
10.49     40.46     
10.52     40.11     
10.54     39.77     
10.57     39.42     
10.59     39.07     
10.62     38.73     
10.64     38.39     
10.67     38.05     
10.69     37.72     
10.72     37.38     
10.74     37.05     
10.77     36.72     
10.79     36.39     
10.82     36.06     
10.84     35.74     
10.87     35.41     
10.89     35.09     
10.92     34.77     
10.94     34.45     
10.97     34.14     
10.99     33.82     
11.02     33.51     
11.04     33.20     
11.07     32.89     
11.09     32.59     
11.12     32.28     
11.14     31.98     
11.17     31.68     
11.19     31.38     
11.22     31.08     
11.24     30.78     
11.27     30.49     
11.29     30.20     
11.32     29.91     
11.34     29.62     
11.37     29.33     
11.39     29.05     
11.42     28.77     
11.44     28.48     
11.47     28.21     
11.49     27.93     
11.52     27.65     
11.54     27.38     
11.57     27.11     
11.59     26.84     
11.62     26.57     
11.64     26.30     
11.67     26.03     
11.69     25.77     
11.72     25.51     
11.74     25.25     
11.77     24.99     
11.79     24.73     
11.82     24.48     
11.84     24.23     
11.87     23.97     
11.89     23.73     
11.92     23.48     
11.94     23.23     
11.97     22.99     
11.99     22.74     
12.02     22.50     
12.04     22.26     
12.07     22.02     
12.09     21.79     
12.12     21.55     
12.14     21.32     
12.17     21.09     
12.19     20.86     
12.22     20.63     
12.24     20.40     
12.27     20.18     
12.29     19.96     
12.32     19.74     
12.34     19.52     
12.37     19.30     
12.39     19.08     
12.42     18.87     
12.44     18.65     
12.47     18.44     
12.49     18.23     
12.52     18.02     
12.54     17.81     
12.57     17.61     
12.59     17.40     
12.62     17.20     
12.64     17.00     
12.67     16.80     
12.69     16.60     
12.72     16.41     
12.74     16.21     
12.77     16.02     
12.79     15.83     
12.82     15.64     
12.84     15.45     
12.87     15.26     
12.89     15.08     
12.92     14.89     
12.94     14.71     
12.97     14.53     
12.99     14.35     
13.02     14.17     
13.04     13.99     
13.07     13.82     
13.09     13.65     
13.12     13.47     
13.14     13.30     
13.17     13.13     
13.19     12.97     
13.22     12.80     
13.24     12.63     
13.27     12.47     
13.29     12.31     
13.32     12.15     
13.34     11.99     
13.37     11.83     
13.39     11.67     
13.42     11.52     
13.44     11.37     
13.47     11.21     
13.49     11.06     
13.52     10.91     
13.54     10.76     
13.57     10.62     
13.59     10.47     
13.62     10.33     
13.64     10.19     
13.67     10.04     
13.69     9.90     
13.72     9.77     
13.74     9.63     
13.77     9.49     
13.79     9.36     
13.82     9.22     
13.84     9.09     
13.87     8.96     
13.89     8.83     
13.92     8.70     
13.94     8.58     
13.97     8.45     
13.99     8.33     
14.02     8.20     
14.04     8.08     
14.07     7.96     
14.09     7.84     
14.12     7.72     
14.14     7.61     
14.17     7.49     
14.19     7.38     
14.22     7.26     
14.24     7.15     
14.27     7.04     
14.29     6.93     
14.32     6.82     
14.34     6.72     
14.37     6.61     
14.39     6.50     
14.42     6.40     
14.44     6.30     
14.47     6.20     
14.49     6.10     
14.52     6.00     
14.54     5.90     


==> OH_HD_m_3.dat <==
14.56     58.77     
14.58     58.40     
14.61     58.02     
14.63     57.65     
14.66     57.28     
14.68     56.92     
14.71     56.55     
14.73     56.19     
14.76     55.82     
14.78     55.46     
14.81     55.10     
14.83     54.74     
14.86     54.38     
14.88     54.03     
14.91     53.67     
14.93     53.32     
14.96     52.96     
14.98     52.61     
15.01     52.26     
15.03     51.91     
15.06     51.57     
15.08     51.22     
15.11     50.88     
15.13     50.53     
15.16     50.19     
15.18     49.85     
15.21     49.51     
15.23     49.17     
15.26     48.84     
15.28     48.50     
15.31     48.17     
15.33     47.83     
15.36     47.50     
15.38     47.17     
15.41     46.84     
15.43     46.52     
15.46     46.19     
15.48     45.87     
15.51     45.54     
15.53     45.22     
15.56     44.90     
15.58     44.58     
15.61     44.26     
15.63     43.94     
15.66     43.63     
15.68     43.31     
15.71     43.00     
15.73     42.69     
15.76     42.38     
15.78     42.07     
15.81     41.76     
15.83     41.46     
15.86     41.15     
15.88     40.85     
15.91     40.54     
15.93     40.24     
15.96     39.94     
15.98     39.64     
16.01     39.35     
16.03     39.05     
16.06     38.75     
16.08     38.46     
16.11     38.17     
16.13     37.88     
16.16     37.59     
16.18     37.30     
16.21     37.01     
16.23     36.72     
16.26     36.44     
16.28     36.16     
16.31     35.87     
16.33     35.59     
16.36     35.31     
16.38     35.03     
16.41     34.76     
16.43     34.48     
16.46     34.21     
16.48     33.93     
16.51     33.66     
16.53     33.39     
16.56     33.12     
16.58     32.85     
16.61     32.59     
16.63     32.32     
16.66     32.06     
16.68     31.79     
16.71     31.53     
16.73     31.27     
16.76     31.01     
16.78     30.75     
16.81     30.49     
16.83     30.24     
16.86     29.98     
16.88     29.73     
16.91     29.48     
16.93     29.23     
16.96     28.98     
16.98     28.73     
17.01     28.48     
17.03     28.24     
17.06     27.99     
17.08     27.75     
17.11     27.51     
17.13     27.27     
17.16     27.03     
17.18     26.79     
17.21     26.55     
17.23     26.32     
17.26     26.08     
17.28     25.85     
17.31     25.62     
17.33     25.39     
17.36     25.16     
17.38     24.93     
17.41     24.70     
17.43     24.48     
17.46     24.25     
17.48     24.03     
17.51     23.81     
17.53     23.59     
17.56     23.37     
17.58     23.15     
17.61     22.93     
17.63     22.72     
17.66     22.50     
17.68     22.29     
17.71     22.08     
17.73     21.86     
17.76     21.66     
17.78     21.45     
17.81     21.24     
17.83     21.03     
17.86     20.83     
17.88     20.62     
17.91     20.42     
17.93     20.22     
17.96     20.02     
17.98     19.82     
18.01     19.62     
18.03     19.43     
18.06     19.23     
18.08     19.04     
18.11     18.85     
18.13     18.65     
18.16     18.46     
18.18     18.27     
18.21     18.09     
18.23     17.90     
18.26     17.71     
18.28     17.53     
18.31     17.35     
18.33     17.16     
18.36     16.98     
18.38     16.80     
18.41     16.62     
18.43     16.45     
18.46     16.27     
18.48     16.10     
18.51     15.92     
18.53     15.75     
18.56     15.58     
18.58     15.41     
18.61     15.24     
18.63     15.07     
18.66     14.90     
18.68     14.74     
18.71     14.57     
18.73     14.41     
18.76     14.25     
18.78     14.09     
18.81     13.93     
18.83     13.77     
18.86     13.61     
18.88     13.45     
18.91     13.30     
18.93     13.15     
18.96     12.99     
18.98     12.84     
19.01     12.69     
19.03     12.54     
19.06     12.39     
19.08     12.24     
19.11     12.10     
19.13     11.95     
19.16     11.81     
19.18     11.67     
19.21     11.52     
19.23     11.38     
19.26     11.24     
19.28     11.11     
19.31     10.97     
19.33     10.83     
19.36     10.70     
19.38     10.56     
19.41     10.43     
19.43     10.30     
19.46     10.17     
19.48     10.04     
19.51     9.91     
19.53     9.78     
19.56     9.65     
19.58     9.53     
19.61     9.40     
19.63     9.28     
19.66     9.16     
19.68     9.04     
19.71     8.92     
19.73     8.80     
19.76     8.68     
19.78     8.56     
19.81     8.45     
19.83     8.33     
19.86     8.22     
19.88     8.11     
19.91     8.00     
19.93     7.88     
19.96     7.78     
19.98     7.67     
20.01     7.56     
20.03     7.45     
20.06     7.35     
20.08     7.24     
20.11     7.14     
20.13     7.04     
20.16     6.93     
20.18     6.83     
20.21     6.73     
20.23     6.64     
20.26     6.54     
20.28     6.44     
20.31     6.35     
20.33     6.25     
20.36     6.16     
20.38     6.06     
20.41     5.97     
20.43     5.88     
20.46     5.79     
20.48     5.70     
20.51     5.61     
20.53     5.53     
20.56     5.44     
20.58     5.36     
20.61     5.27     
20.63     5.19     
20.66     5.11     
20.68     5.02     
20.71     4.94     
20.73     4.86     
20.76     4.78     
20.78     4.71     
20.81     4.63     
20.83     4.55     
20.86     4.48     
20.88     4.40     
20.91     4.33     
20.93     4.26     
20.96     4.19     
20.98     4.11     
21.01     4.04     
21.03     3.98     
21.06     3.91     
21.08     3.84     
21.11     3.77     
21.13     3.71     
21.16     3.64     
21.18     3.58     
21.21     3.51     
21.23     3.45     
21.26     3.39     
21.28     3.33     
21.31     3.27     
21.33     3.21     
21.36     3.15     
21.38     3.09     
21.41     3.03     
21.43     2.98     
21.46     2.92     
21.48     2.87     


==> OH_HD_m_4.dat <==
21.49     37.12     
21.52     36.88     
21.54     36.63     
21.57     36.38     
21.59     36.14     
21.62     35.89     
21.64     35.65     
21.67     35.40     
21.69     35.16     
21.72     34.92     
21.74     34.68     
21.77     34.44     
21.79     34.20     
21.82     33.96     
21.84     33.72     
21.87     33.48     
21.89     33.25     
21.92     33.01     
21.94     32.78     
21.97     32.55     
21.99     32.31     
22.02     32.08     
22.04     31.85     
22.07     31.62     
22.09     31.39     
22.12     31.17     
22.14     30.94     
22.17     30.71     
22.19     30.49     
22.22     30.26     
22.24     30.04     
22.27     29.81     
22.29     29.59     
22.32     29.37     
22.34     29.15     
22.37     28.93     
22.39     28.71     
22.42     28.50     
22.44     28.28     
22.47     28.06     
22.49     27.85     
22.52     27.63     
22.54     27.42     
22.57     27.21     
22.59     27.00     
22.62     26.79     
22.64     26.58     
22.67     26.37     
22.69     26.16     
22.72     25.95     
22.74     25.74     
22.77     25.54     
22.79     25.33     
22.82     25.13     
22.84     24.93     
22.87     24.73     
22.89     24.53     
22.92     24.33     
22.94     24.13     
22.97     23.93     
22.99     23.73     
23.02     23.53     
23.04     23.34     
23.07     23.14     
23.09     22.95     
23.12     22.76     
23.14     22.56     
23.17     22.37     
23.19     22.18     
23.22     21.99     
23.24     21.80     
23.27     21.62     
23.29     21.43     
23.32     21.24     
23.34     21.06     
23.37     20.87     
23.39     20.69     
23.42     20.51     
23.44     20.33     
23.47     20.15     
23.49     19.97     
23.52     19.79     
23.54     19.61     
23.57     19.43     
23.59     19.26     
23.62     19.08     
23.64     18.91     
23.67     18.74     
23.69     18.56     
23.72     18.39     
23.74     18.22     
23.77     18.05     
23.79     17.88     
23.82     17.72     
23.84     17.55     
23.87     17.38     
23.89     17.22     
23.92     17.05     
23.94     16.89     
23.97     16.73     
23.99     16.57     
24.02     16.41     
24.04     16.25     
24.07     16.09     
24.09     15.93     
24.12     15.77     
24.14     15.62     
24.17     15.46     
24.19     15.31     
24.22     15.15     
24.24     15.00     
24.27     14.85     
24.29     14.70     
24.32     14.55     
24.34     14.40     
24.37     14.25     
24.39     14.10     
24.42     13.96     
24.44     13.81     
24.47     13.67     
24.49     13.53     
24.52     13.38     
24.54     13.24     
24.57     13.10     
24.59     12.96     
24.62     12.82     
24.64     12.68     
24.67     12.55     
24.69     12.41     
24.72     12.27     
24.74     12.14     
24.77     12.01     
24.79     11.87     
24.82     11.74     
24.84     11.61     
24.87     11.48     
24.89     11.35     
24.92     11.22     
24.94     11.10     
24.97     10.97     
24.99     10.84     
25.02     10.72     
25.04     10.60     
25.07     10.47     
25.09     10.35     
25.12     10.23     
25.14     10.11     
25.17     9.99     
25.19     9.87     
25.22     9.75     
25.24     9.64     
25.27     9.52     
25.29     9.41     
25.32     9.29     
25.34     9.18     
25.37     9.07     
25.39     8.96     
25.42     8.85     
25.44     8.74     
25.47     8.63     
25.49     8.52     
25.52     8.41     
25.54     8.31     
25.57     8.20     
25.59     8.10     
25.62     7.99     
25.64     7.89     
25.67     7.79     
25.69     7.69     
25.72     7.59     
25.74     7.49     
25.77     7.39     
25.79     7.29     
25.82     7.19     
25.84     7.10     
25.87     7.00     
25.89     6.91     
25.92     6.81     
25.94     6.72     
25.97     6.63     
25.99     6.54     
26.02     6.45     
26.04     6.36     
26.07     6.27     
26.09     6.18     
26.12     6.09     
26.14     6.01     
26.17     5.92     
26.19     5.84     
26.22     5.75     
26.24     5.67     
26.27     5.59     
26.29     5.51     
26.32     5.43     
26.34     5.35     
26.37     5.27     
26.39     5.19     
26.42     5.11     
26.44     5.04     
26.47     4.96     
26.49     4.89     
26.52     4.81     
26.54     4.74     
26.57     4.66     
26.59     4.59     
26.62     4.52     
26.64     4.45     
26.67     4.38     
26.69     4.31     
26.72     4.24     
26.74     4.18     
26.77     4.11     
26.79     4.04     
26.82     3.98     
26.84     3.91     
26.87     3.85     
26.89     3.79     
26.92     3.72     
26.94     3.66     
26.97     3.60     
26.99     3.54     
27.02     3.48     
27.04     3.42     
27.07     3.36     
27.09     3.31     
27.12     3.25     
27.14     3.19     
27.17     3.14     
27.19     3.08     
27.22     3.03     
27.24     2.98     
27.27     2.92     
27.29     2.87     
27.32     2.82     
27.34     2.77     
27.37     2.72     
27.39     2.67     
27.42     2.62     
27.44     2.57     
27.47     2.53     
27.49     2.48     
27.52     2.43     
27.54     2.39     
27.57     2.34     
27.59     2.30     
27.62     2.25     
27.64     2.21     
27.67     2.17     
27.69     2.13     
27.72     2.09     
27.74     2.04     
27.77     2.00     
27.79     1.96     
27.82     1.93     
27.84     1.89     
27.87     1.85     
27.89     1.81     
27.92     1.78     
27.94     1.74     
27.97     1.70     


==> OH_HD_m_5.dat <==
27.98     27.10     
28.01     26.91     
28.03     26.72     
28.06     26.54     
28.08     26.35     
28.11     26.17     
28.13     25.98     
28.16     25.80     
28.18     25.61     
28.21     25.43     
28.23     25.25     
28.26     25.07     
28.28     24.89     
28.31     24.71     
28.33     24.53     
28.36     24.35     
28.38     24.17     
28.41     23.99     
28.43     23.81     
28.46     23.64     
28.48     23.46     
28.51     23.29     
28.53     23.11     
28.56     22.94     
28.58     22.77     
28.61     22.59     
28.63     22.42     
28.66     22.25     
28.68     22.08     
28.71     21.91     
28.73     21.74     
28.76     21.57     
28.78     21.40     
28.81     21.24     
28.83     21.07     
28.86     20.90     
28.88     20.74     
28.91     20.57     
28.93     20.41     
28.96     20.24     
28.98     20.08     
29.01     19.92     
29.03     19.76     
29.06     19.60     
29.08     19.44     
29.11     19.28     
29.13     19.12     
29.16     18.96     
29.18     18.80     
29.21     18.65     
29.23     18.49     
29.26     18.34     
29.28     18.18     
29.31     18.03     
29.33     17.87     
29.36     17.72     
29.38     17.57     
29.41     17.42     
29.43     17.27     
29.46     17.12     
29.48     16.97     
29.51     16.82     
29.53     16.67     
29.56     16.53     
29.58     16.38     
29.61     16.23     
29.63     16.09     
29.66     15.95     
29.68     15.80     
29.71     15.66     
29.73     15.52     
29.76     15.38     
29.78     15.23     
29.81     15.09     
29.83     14.96     
29.86     14.82     
29.88     14.68     
29.91     14.54     
29.93     14.41     
29.96     14.27     
29.98     14.13     
30.01     14.00     
30.03     13.87     
30.06     13.73     
30.08     13.60     
30.11     13.47     
30.13     13.34     
30.16     13.21     
30.18     13.08     
30.21     12.95     
30.23     12.82     
30.26     12.70     
30.28     12.57     
30.31     12.44     
30.33     12.32     
30.36     12.19     
30.38     12.07     
30.41     11.95     
30.43     11.83     
30.46     11.70     
30.48     11.58     
30.51     11.46     
30.53     11.34     
30.56     11.23     
30.58     11.11     
30.61     10.99     
30.63     10.87     
30.66     10.76     
30.68     10.64     
30.71     10.53     
30.73     10.42     
30.76     10.30     
30.78     10.19     
30.81     10.08     
30.83     9.97     
30.86     9.86     
30.88     9.75     
30.91     9.64     
30.93     9.53     
30.96     9.43     
30.98     9.32     
31.01     9.22     
31.03     9.11     
31.06     9.01     
31.08     8.90     
31.11     8.80     
31.13     8.70     
31.16     8.60     
31.18     8.50     
31.21     8.40     
31.23     8.30     
31.26     8.20     
31.28     8.10     
31.31     8.00     
31.33     7.91     
31.36     7.81     
31.38     7.72     
31.41     7.62     
31.43     7.53     
31.46     7.44     
31.48     7.35     
31.51     7.26     
31.53     7.16     
31.56     7.07     
31.58     6.99     
31.61     6.90     
31.63     6.81     
31.66     6.72     
31.68     6.64     
31.71     6.55     
31.73     6.47     
31.76     6.38     
31.78     6.30     
31.81     6.22     
31.83     6.13     
31.86     6.05     
31.88     5.97     
31.91     5.89     
31.93     5.81     
31.96     5.73     
31.98     5.66     
32.01     5.58     
32.03     5.50     
32.06     5.43     
32.08     5.35     
32.11     5.28     
32.13     5.20     
32.16     5.13     
32.18     5.06     
32.21     4.99     
32.23     4.91     
32.26     4.84     
32.28     4.77     
32.31     4.70     
32.33     4.64     
32.36     4.57     
32.38     4.50     
32.41     4.43     
32.43     4.37     
32.46     4.30     
32.48     4.24     
32.51     4.18     
32.53     4.11     
32.56     4.05     
32.58     3.99     
32.61     3.93     
32.63     3.87     
32.66     3.81     
32.68     3.75     
32.71     3.69     
32.73     3.63     
32.76     3.57     
32.78     3.52     
32.81     3.46     
32.83     3.40     
32.86     3.35     
32.88     3.29     
32.91     3.24     
32.93     3.19     
32.96     3.13     
32.98     3.08     
33.01     3.03     
33.03     2.98     
33.06     2.93     
33.08     2.88     
33.11     2.83     
33.13     2.78     
33.16     2.74     
33.18     2.69     
33.21     2.64     
33.23     2.60     
33.26     2.55     
33.28     2.50     
33.31     2.46     
33.33     2.42     
33.36     2.37     
33.38     2.33     
33.41     2.29     
33.43     2.25     
33.46     2.21     
33.48     2.16     
33.51     2.12     
33.53     2.09     
33.56     2.05     
33.58     2.01     
33.61     1.97     
33.63     1.93     
33.66     1.90     
33.68     1.86     
33.71     1.82     
33.73     1.79     
33.76     1.75     
33.78     1.72     
33.81     1.68     
33.83     1.65     
33.86     1.62     
33.88     1.59     
33.91     1.55     
33.93     1.52     
33.96     1.49     
33.98     1.46     
34.01     1.43     
34.03     1.40     
34.06     1.37     
34.08     1.34     
34.11     1.32     
34.13     1.29     
34.16     1.26     
34.18     1.23     
34.21     1.21     
34.23     1.18     
34.26     1.16     
34.28     1.13     


==> OH_HD_m_6.dat <==
34.29     1.13     
34.31     1.10     
34.34     1.08     
34.36     1.05     
34.39     1.03     
34.41     1.01     
34.44     0.98     
34.46     0.96     
34.49     0.94     
34.51     0.92     
34.54     0.90     
34.56     0.88     
34.59     0.86     
34.61     0.84     
34.64     0.82     
34.66     0.80     
34.69     0.78     
34.71     0.76     
34.74     0.74     
34.76     0.72     
34.79     0.71     
34.81     0.69     
34.84     0.67     
34.86     0.65     
34.89     0.64     
34.91     0.62     
34.94     0.61     
34.96     0.59     
34.99     0.58     
35.01     0.56     
35.04     0.55     
35.06     0.53     
35.09     0.52     
35.11     0.51     
35.14     0.49     
35.16     0.48     
35.19     0.47     
35.21     0.45     
35.24     0.44     
35.26     0.43     
35.29     0.42     
35.31     0.41     
35.34     0.40     
35.36     0.38     
35.39     0.37     
35.41     0.36     
35.44     0.35     
35.46     0.34     
35.49     0.33     
35.51     0.32     
35.54     0.31     
35.56     0.31     
35.59     0.30     
35.61     0.29     
35.64     0.28     
35.66     0.27     
35.69     0.26     
35.71     0.25     
35.74     0.25     
35.76     0.24     
35.79     0.23     
35.81     0.23     
35.84     0.22     
35.86     0.21     
35.89     0.20     
35.91     0.20     
35.94     0.19     
35.96     0.19     
35.99     0.18     
36.01     0.17     
36.04     0.17     
36.06     0.16     
36.09     0.16     
36.11     0.15     
36.14     0.15     
36.16     0.14     
36.19     0.14     
36.21     0.13     
36.24     0.13     
36.26     0.12     
36.29     0.12     
36.31     0.12     
36.34     0.11     
36.36     0.11     
36.39     0.10     
36.41     0.10     
36.44     0.10     
36.46     0.09     
36.49     0.09     
36.51     0.09     
36.54     0.08     
36.56     0.08     
36.59     0.08     
36.61     0.08     
36.64     0.07     
36.66     0.07     
36.69     0.07     
36.71     0.06     
36.74     0.06     
36.76     0.06     
36.79     0.06     
36.81     0.06     
36.84     0.05     
36.86     0.05     
36.89     0.05     
36.91     0.05     
36.94     0.05     
36.96     0.04     
36.99     0.04     
37.01     0.04     
37.04     0.04     
37.06     0.04     
37.09     0.04     
37.11     0.03     
37.14     0.03     
37.16     0.03     
37.19     0.03     
37.21     0.03     
37.24     0.03     
37.26     0.03     
37.29     0.03     
37.31     0.02     
37.34     0.02     
37.36     0.02     
37.39     0.02     
37.41     0.02     
37.44     0.02     
37.46     0.02     
37.49     0.02     
37.51     0.02     
37.54     0.02     
37.56     0.02     
37.59     0.01     
37.61     0.01     
37.64     0.01     
37.66     0.01     
37.69     0.01     
37.71     0.01     
37.74     0.01     
37.76     0.01     
37.79     0.01     
37.81     0.01     
37.84     0.01     
37.86     0.01     
37.89     0.01     
37.91     0.01     
37.94     0.01     
37.96     0.01     
37.99     0.01     
38.01     0.01     
38.04     0.01     
38.06     0.01     
38.09     0.01     
38.11     0.01     
38.14     0.00     
38.16     0.00     
38.19     0.00     
38.21     0.00     
38.24     0.00     
38.26     0.00     
38.29     0.00     
38.31     0.00     
38.34     0.00     
38.36     0.00     
38.39     0.00     
38.41     0.00     
38.44     0.00     
38.46     0.00     
38.49     0.00     
38.51     0.00     
38.54     0.00     
38.56     0.00     
38.59     0.00     
38.61     0.00     
38.64     0.00     
38.66     0.00     
38.69     0.00     
38.71     0.00     
38.74     0.00     
38.76     0.00     
38.79     0.00     
38.81     0.00     
38.84     0.00     
38.86     0.00     
38.89     0.00     
38.91     0.00     
38.94     0.00     
38.96     0.00     
38.99     0.00     
39.01     0.00     
39.04     0.00     
39.06     0.00     
39.09     0.00     
39.11     0.00     
39.14     0.00     
39.16     0.00     
39.19     0.00     
39.21     0.00     
39.24     0.00     
39.26     0.00     
39.29     0.00     
39.31     0.00     
39.34     0.00     
39.36     0.00     
39.39     0.00     
39.41     0.00     
39.44     0.00     
39.46     0.00     
39.49     0.00     
39.51     0.00     
39.54     0.00     
39.56     0.00     
39.59     0.00     
39.61     0.00     
39.64     0.00     
39.66     0.00     
39.69     0.00     
39.71     0.00     
39.74     0.00     
39.76     0.00     
39.79     0.00     
39.81     0.00     
39.84     0.00     
39.86     0.00     
39.89     0.00     
39.91     0.00     
39.94     0.00     
39.96     0.00     
39.99     0.00     
40.01     0.00     
40.04     0.00     
40.06     0.00     
40.09     0.00     
40.11     0.00     
40.14     0.00     
40.16     0.00     
40.19     0.00     
40.21     0.00     
40.24     0.00     
40.26     0.00     
40.29     0.00     
40.31     0.00     
40.34     0.00     
40.36     0.00     
40.39     0.00     
40.41     0.00     
40.44     0.00     
40.46     0.00     
40.49     0.00     
40.51     0.00     
40.54     0.00     
40.56     0.00     
40.59     0.00     
40.61     0.00     
40.64     0.00     
40.66     0.00     
40.69     0.00     
40.71     0.00     
40.74     0.00     
40.76     0.00     
40.79     0.00     
40.81     0.00     
40.84     0.00     
40.86     0.00     
40.89     0.00     
40.91     0.00     
40.94     0.00     
40.96     0.00     
40.99     0.00     
41.01     0.00     
41.04     0.00     
41.06     0.00     
41.09     0.00     
41.11     0.00     
41.14     0.00     
41.16     0.00     
41.19     0.00     
41.21     0.00     
41.24     0.00     
41.26     0.00     
41.29     0.00     
41.31     0.00     
41.34     0.00     
41.36     0.00     
41.39     0.00     
41.41     0.00     
41.44     0.00     
41.46     0.00     
41.49     0.00     
41.51     0.00     
41.54     0.00     
41.56     0.00     
41.59     0.00     
41.61     0.00     
41.64     0.00     
41.66     0.00     
41.69     0.00     
41.71     0.00     
41.74     0.00     
41.76     0.00     
41.79     0.00     
41.81     0.00     
41.84     0.00     
41.86     0.00     
41.89     0.00     
41.91     0.00     
41.94     0.00     
41.96     0.00     
41.99     0.00     
42.01     0.00     
42.04     0.00     
42.06     0.00     
42.09     0.00     
42.11     0.00     
42.14     0.00     
42.16     0.00     
42.19     0.00     
42.21     0.00     
42.24     0.00     
42.26     0.00     
42.29     0.00     
42.31     0.00     
42.34     0.00     
42.36     0.00     
42.39     0.00     
42.41     0.00     
42.44     0.00     
42.46     0.00     
42.49     0.00     
42.51     0.00     
42.54     0.00     
42.56     0.00     
42.59     0.00     
42.61     0.00     
42.64     0.00     
42.66     0.00     
42.69     0.00     
42.71     0.00     
42.74     0.00     
42.76     0.00     
42.79     0.00     
42.81     0.00     
42.84     0.00     
42.86     0.00     
42.89     0.00     
42.91     0.00     
42.94     0.00     
42.96     0.00     
42.99     0.00     


==> OH_SD_crossings_down.dat <==
-20.00     0.00    
2.51     46.51    
9.91     27.28    
16.71     16.49    
23.16     11.22    
29.41     8.40    


==> OH_SD_crossings_down_shifted.dat <==
2.51    
9.91    
16.71    
23.16    
29.41    


==> OH_SD_crossings_up.dat <==
-20.00     693116.49    
2.51     193.29    
9.91     91.00    
16.71     55.36    
23.16     39.06    


==> OH_SD_m_1.dat <==
-12.04     2186.00     
-11.99     2160.61     
-11.94     2135.51     
-11.89     2110.70     
-11.84     2086.18     
-11.79     2061.93     
-11.74     2037.96     
-11.69     2014.27     
-11.64     1990.85     
-11.59     1967.69     
-11.54     1944.80     
-11.49     1922.17     
-11.44     1899.80     
-11.39     1877.69     
-11.34     1855.83     
-11.29     1834.22     
-11.24     1812.86     
-11.19     1791.74     
-11.14     1770.86     
-11.09     1750.23     
-11.04     1729.82     
-10.99     1709.66     
-10.94     1689.72     
-10.89     1670.01     
-10.84     1650.52     
-10.79     1631.26     
-10.74     1612.22     
-10.69     1593.40     
-10.64     1574.79     
-10.59     1556.40     
-10.54     1538.21     
-10.49     1520.24     
-10.44     1502.46     
-10.39     1484.90     
-10.34     1467.53     
-10.29     1450.36     
-10.24     1433.39     
-10.19     1416.61     
-10.14     1400.03     
-10.09     1383.63     
-10.04     1367.42     
-9.99     1351.40     
-9.94     1335.56     
-9.89     1319.90     
-9.84     1304.42     
-9.79     1289.12     
-9.74     1273.99     
-9.69     1259.04     
-9.64     1244.26     
-9.59     1229.64     
-9.54     1215.19     
-9.49     1200.91     
-9.44     1186.79     
-9.39     1172.84     
-9.34     1159.04     
-9.29     1145.40     
-9.24     1131.92     
-9.19     1118.59     
-9.14     1105.41     
-9.09     1092.38     
-9.04     1079.51     
-8.99     1066.78     
-8.94     1054.19     
-8.89     1041.75     
-8.84     1029.45     
-8.79     1017.29     
-8.74     1005.27     
-8.69     993.39     
-8.64     981.65     
-8.59     970.04     
-8.54     958.56     
-8.49     947.21     
-8.44     935.99     
-8.39     924.90     
-8.34     913.94     
-8.29     903.10     
-8.24     892.39     
-8.19     881.80     
-8.14     871.33     
-8.09     860.98     
-8.04     850.75     
-7.99     840.63     
-7.94     830.63     
-7.89     820.75     
-7.84     810.98     
-7.79     801.32     
-7.74     791.77     
-7.69     782.32     
-7.64     772.99     
-7.59     763.77     
-7.54     754.64     
-7.49     745.63     
-7.44     736.72     
-7.39     727.90     
-7.34     719.19     
-7.29     710.58     
-7.24     702.07     
-7.19     693.65     
-7.14     685.33     
-7.09     677.11     
-7.04     668.98     
-6.99     660.94     
-6.94     653.00     
-6.89     645.14     
-6.84     637.38     
-6.79     629.70     
-6.74     622.11     
-6.69     614.61     
-6.64     607.19     
-6.59     599.86     
-6.54     592.62     
-6.49     585.45     
-6.44     578.37     
-6.39     571.37     
-6.34     564.44     
-6.29     557.60     
-6.24     550.84     
-6.19     544.15     
-6.14     537.54     
-6.09     531.00     
-6.04     524.54     
-5.99     518.16     
-5.94     511.84     
-5.89     505.60     
-5.84     499.43     
-5.79     493.33     
-5.74     487.30     
-5.69     481.34     
-5.64     475.45     
-5.59     469.62     
-5.54     463.86     
-5.49     458.17     
-5.44     452.54     
-5.39     446.98     
-5.34     441.48     
-5.29     436.04     
-5.24     430.66     
-5.19     425.35     
-5.14     420.10     
-5.09     414.90     
-5.04     409.77     
-4.99     404.70     
-4.94     399.68     
-4.89     394.72     
-4.84     389.82     
-4.79     384.97     
-4.74     380.18     
-4.69     375.44     
-4.64     370.76     
-4.59     366.13     
-4.54     361.55     
-4.49     357.03     
-4.44     352.56     
-4.39     348.14     
-4.34     343.77     
-4.29     339.45     
-4.24     335.18     
-4.19     330.96     
-4.14     326.78     
-4.09     322.66     
-4.04     318.58     
-3.99     314.55     
-3.94     310.56     
-3.89     306.62     
-3.84     302.73     
-3.79     298.88     
-3.74     295.07     
-3.69     291.31     
-3.64     287.59     
-3.59     283.91     
-3.54     280.28     
-3.49     276.68     
-3.44     273.13     
-3.39     269.62     
-3.34     266.15     
-3.29     262.72     
-3.24     259.33     
-3.19     255.97     
-3.14     252.66     
-3.09     249.38     
-3.04     246.14     
-2.99     242.94     
-2.94     239.78     
-2.89     236.65     
-2.84     233.56     
-2.79     230.50     
-2.74     227.48     
-2.69     224.49     
-2.64     221.54     
-2.59     218.62     
-2.54     215.74     
-2.49     212.88     
-2.44     210.06     
-2.39     207.28     
-2.34     204.52     
-2.29     201.80     
-2.24     199.11     
-2.19     196.45     
-2.14     193.82     
-2.09     191.22     
-2.04     188.65     
-1.99     186.11     
-1.94     183.60     
-1.89     181.12     
-1.84     178.67     
-1.79     176.24     
-1.74     173.85     
-1.69     171.48     
-1.64     169.14     
-1.59     166.82     
-1.54     164.54     
-1.49     162.28     
-1.44     160.04     
-1.39     157.83     
-1.34     155.65     
-1.29     153.49     
-1.24     151.36     
-1.19     149.26     
-1.14     147.17     
-1.09     145.11     
-1.04     143.08     
-0.99     141.07     
-0.94     139.08     
-0.89     137.12     
-0.84     135.18     
-0.79     133.26     
-0.74     131.36     
-0.69     129.49     
-0.64     127.64     
-0.59     125.81     
-0.54     124.00     
-0.49     122.21     
-0.44     120.44     
-0.39     118.70     
-0.34     116.97     
-0.29     115.27     
-0.24     113.59     
-0.19     111.92     
-0.14     110.28     
-0.09     108.65     
-0.04     107.05     
0.01     105.46     
0.06     103.89     
0.11     102.34     
0.16     100.81     
0.21     99.30     
0.26     97.80     
0.31     96.33     
0.36     94.87     
0.41     93.43     
0.46     92.00     
0.51     90.60     
0.56     89.21     
0.61     87.83     
0.66     86.48     
0.71     85.14     
0.76     83.81     
0.81     82.51     
0.86     81.21     
0.91     79.94     
0.96     78.68     
1.01     77.43     
1.06     76.20     
1.11     74.99     
1.16     73.79     
1.21     72.60     
1.26     71.43     
1.31     70.27     
1.36     69.13     
1.41     68.01     
1.46     66.89     
1.51     65.79     
1.56     64.71     
1.61     63.63     
1.66     62.58     
1.71     61.53     
1.76     60.50     
1.81     59.48     
1.86     58.47     
1.91     57.48     
1.96     56.50     
2.01     55.53     
2.06     54.57     
2.11     53.63     
2.16     52.70     
2.21     51.78     
2.26     50.87     
2.31     49.97     
2.36     49.09     
2.41     48.22     
2.46     47.36     
2.51     46.51     


==> OH_SD_m_2.dat <==
2.51     193.29     
2.56     191.05     
2.61     188.84     
2.66     186.65     
2.71     184.49     
2.76     182.35     
2.81     180.23     
2.86     178.14     
2.91     176.07     
2.96     174.02     
3.01     171.99     
3.06     169.99     
3.11     168.01     
3.16     166.05     
3.21     164.12     
3.26     162.20     
3.31     160.30     
3.36     158.43     
3.41     156.58     
3.46     154.74     
3.51     152.93     
3.56     151.13     
3.61     149.36     
3.66     147.61     
3.71     145.87     
3.76     144.15     
3.81     142.46     
3.86     140.78     
3.91     139.12     
3.96     137.47     
4.01     135.85     
4.06     134.24     
4.11     132.65     
4.16     131.08     
4.21     129.52     
4.26     127.99     
4.31     126.46     
4.36     124.96     
4.41     123.47     
4.46     122.00     
4.51     120.54     
4.56     119.10     
4.61     117.68     
4.66     116.27     
4.71     114.87     
4.76     113.49     
4.81     112.13     
4.86     110.78     
4.91     109.44     
4.96     108.12     
5.01     106.82     
5.06     105.52     
5.11     104.25     
5.16     102.98     
5.21     101.73     
5.26     100.50     
5.31     99.27     
5.36     98.06     
5.41     96.86     
5.46     95.68     
5.51     94.51     
5.56     93.35     
5.61     92.20     
5.66     91.07     
5.71     89.94     
5.76     88.83     
5.81     87.73     
5.86     86.65     
5.91     85.57     
5.96     84.51     
6.01     83.45     
6.06     82.41     
6.11     81.38     
6.16     80.36     
6.21     79.35     
6.26     78.35     
6.31     77.37     
6.36     76.39     
6.41     75.42     
6.46     74.46     
6.51     73.52     
6.56     72.58     
6.61     71.65     
6.66     70.74     
6.71     69.83     
6.76     68.93     
6.81     68.04     
6.86     67.16     
6.91     66.29     
6.96     65.43     
7.01     64.57     
7.06     63.73     
7.11     62.89     
7.16     62.06     
7.21     61.25     
7.26     60.43     
7.31     59.63     
7.36     58.84     
7.41     58.05     
7.46     57.27     
7.51     56.50     
7.56     55.74     
7.61     54.98     
7.66     54.24     
7.71     53.50     
7.76     52.76     
7.81     52.04     
7.86     51.32     
7.91     50.61     
7.96     49.91     
8.01     49.21     
8.06     48.52     
8.11     47.83     
8.16     47.16     
8.21     46.49     
8.26     45.83     
8.31     45.17     
8.36     44.52     
8.41     43.87     
8.46     43.24     
8.51     42.61     
8.56     41.98     
8.61     41.36     
8.66     40.75     
8.71     40.14     
8.76     39.54     
8.81     38.95     
8.86     38.36     
8.91     37.77     
8.96     37.20     
9.01     36.63     
9.06     36.06     
9.11     35.50     
9.16     34.95     
9.21     34.40     
9.26     33.85     
9.31     33.32     
9.36     32.78     
9.41     32.26     
9.46     31.73     
9.51     31.22     
9.56     30.71     
9.61     30.20     
9.66     29.70     
9.71     29.21     
9.76     28.72     
9.81     28.23     
9.86     27.75     
9.91     27.28     


==> OH_SD_m_3.dat <==
9.91     91.00     
9.96     90.08     
10.01     89.18     
10.06     88.28     
10.11     87.39     
10.16     86.51     
10.21     85.63     
10.26     84.76     
10.31     83.90     
10.36     83.05     
10.41     82.20     
10.46     81.37     
10.51     80.53     
10.56     79.71     
10.61     78.89     
10.66     78.08     
10.71     77.28     
10.76     76.48     
10.81     75.69     
10.86     74.91     
10.91     74.13     
10.96     73.36     
11.01     72.60     
11.06     71.84     
11.11     71.09     
11.16     70.34     
11.21     69.60     
11.26     68.87     
11.31     68.15     
11.36     67.43     
11.41     66.71     
11.46     66.01     
11.51     65.30     
11.56     64.61     
11.61     63.92     
11.66     63.23     
11.71     62.56     
11.76     61.88     
11.81     61.22     
11.86     60.55     
11.91     59.90     
11.96     59.25     
12.01     58.60     
12.06     57.96     
12.11     57.33     
12.16     56.70     
12.21     56.08     
12.26     55.46     
12.31     54.84     
12.36     54.24     
12.41     53.63     
12.46     53.04     
12.51     52.44     
12.56     51.85     
12.61     51.27     
12.66     50.69     
12.71     50.12     
12.76     49.55     
12.81     48.99     
12.86     48.43     
12.91     47.87     
12.96     47.32     
13.01     46.77     
13.06     46.23     
13.11     45.70     
13.16     45.16     
13.21     44.64     
13.26     44.11     
13.31     43.59     
13.36     43.08     
13.41     42.56     
13.46     42.06     
13.51     41.55     
13.56     41.05     
13.61     40.56     
13.66     40.07     
13.71     39.58     
13.76     39.10     
13.81     38.62     
13.86     38.14     
13.91     37.67     
13.96     37.20     
14.01     36.74     
14.06     36.28     
14.11     35.82     
14.16     35.37     
14.21     34.92     
14.26     34.47     
14.31     34.03     
14.36     33.59     
14.41     33.15     
14.46     32.72     
14.51     32.29     
14.56     31.86     
14.61     31.44     
14.66     31.02     
14.71     30.61     
14.76     30.19     
14.81     29.78     
14.86     29.38     
14.91     28.97     
14.96     28.58     
15.01     28.18     
15.06     27.79     
15.11     27.39     
15.16     27.01     
15.21     26.62     
15.26     26.24     
15.31     25.86     
15.36     25.49     
15.41     25.12     
15.46     24.75     
15.51     24.38     
15.56     24.02     
15.61     23.66     
15.66     23.30     
15.71     22.95     
15.76     22.60     
15.81     22.25     
15.86     21.90     
15.91     21.56     
15.96     21.22     
16.01     20.89     
16.06     20.55     
16.11     20.22     
16.16     19.90     
16.21     19.57     
16.26     19.25     
16.31     18.93     
16.36     18.62     
16.41     18.30     
16.46     17.99     
16.51     17.69     
16.56     17.38     
16.61     17.08     
16.66     16.78     
16.71     16.49     


==> OH_SD_m_4.dat <==
16.71     55.36     
16.76     54.85     
16.81     54.34     
16.86     53.84     
16.91     53.34     
16.96     52.84     
17.01     52.35     
17.06     51.86     
17.11     51.37     
17.16     50.89     
17.21     50.41     
17.26     49.93     
17.31     49.45     
17.36     48.98     
17.41     48.51     
17.46     48.05     
17.51     47.59     
17.56     47.13     
17.61     46.67     
17.66     46.22     
17.71     45.77     
17.76     45.32     
17.81     44.88     
17.86     44.44     
17.91     44.00     
17.96     43.57     
18.01     43.14     
18.06     42.71     
18.11     42.28     
18.16     41.86     
18.21     41.44     
18.26     41.02     
18.31     40.61     
18.36     40.20     
18.41     39.79     
18.46     39.38     
18.51     38.98     
18.56     38.58     
18.61     38.18     
18.66     37.78     
18.71     37.39     
18.76     37.00     
18.81     36.61     
18.86     36.23     
18.91     35.85     
18.96     35.47     
19.01     35.09     
19.06     34.71     
19.11     34.34     
19.16     33.97     
19.21     33.61     
19.26     33.24     
19.31     32.88     
19.36     32.52     
19.41     32.16     
19.46     31.81     
19.51     31.45     
19.56     31.10     
19.61     30.76     
19.66     30.41     
19.71     30.07     
19.76     29.72     
19.81     29.39     
19.86     29.05     
19.91     28.71     
19.96     28.38     
20.01     28.05     
20.06     27.72     
20.11     27.40     
20.16     27.07     
20.21     26.75     
20.26     26.43     
20.31     26.12     
20.36     25.80     
20.41     25.49     
20.46     25.18     
20.51     24.87     
20.56     24.56     
20.61     24.25     
20.66     23.95     
20.71     23.65     
20.76     23.35     
20.81     23.05     
20.86     22.76     
20.91     22.46     
20.96     22.17     
21.01     21.88     
21.06     21.60     
21.11     21.31     
21.16     21.03     
21.21     20.74     
21.26     20.46     
21.31     20.18     
21.36     19.91     
21.41     19.63     
21.46     19.36     
21.51     19.09     
21.56     18.82     
21.61     18.55     
21.66     18.29     
21.71     18.03     
21.76     17.76     
21.81     17.50     
21.86     17.25     
21.91     16.99     
21.96     16.74     
22.01     16.49     
22.06     16.24     
22.11     15.99     
22.16     15.74     
22.21     15.50     
22.26     15.25     
22.31     15.01     
22.36     14.77     
22.41     14.54     
22.46     14.30     
22.51     14.07     
22.56     13.84     
22.61     13.61     
22.66     13.38     
22.71     13.16     
22.76     12.93     
22.81     12.71     
22.86     12.49     
22.91     12.27     
22.96     12.06     
23.01     11.84     
23.06     11.63     
23.11     11.42     
23.16     11.22     


==> OH_SD_m_5.dat <==
23.16     39.06     
23.21     38.72     
23.26     38.38     
23.31     38.04     
23.36     37.70     
23.41     37.37     
23.46     37.03     
23.51     36.70     
23.56     36.37     
23.61     36.04     
23.66     35.72     
23.71     35.39     
23.76     35.07     
23.81     34.75     
23.86     34.43     
23.91     34.12     
23.96     33.80     
24.01     33.49     
24.06     33.17     
24.11     32.86     
24.16     32.56     
24.21     32.25     
24.26     31.95     
24.31     31.64     
24.36     31.34     
24.41     31.04     
24.46     30.74     
24.51     30.45     
24.56     30.15     
24.61     29.86     
24.66     29.57     
24.71     29.28     
24.76     28.99     
24.81     28.70     
24.86     28.42     
24.91     28.14     
24.96     27.85     
25.01     27.57     
25.06     27.30     
25.11     27.02     
25.16     26.74     
25.21     26.47     
25.26     26.20     
25.31     25.93     
25.36     25.66     
25.41     25.39     
25.46     25.13     
25.51     24.86     
25.56     24.60     
25.61     24.34     
25.66     24.08     
25.71     23.82     
25.76     23.56     
25.81     23.31     
25.86     23.05     
25.91     22.80     
25.96     22.55     
26.01     22.30     
26.06     22.05     
26.11     21.80     
26.16     21.56     
26.21     21.31     
26.26     21.07     
26.31     20.83     
26.36     20.59     
26.41     20.35     
26.46     20.11     
26.51     19.87     
26.56     19.64     
26.61     19.40     
26.66     19.17     
26.71     18.94     
26.76     18.71     
26.81     18.48     
26.86     18.26     
26.91     18.03     
26.96     17.81     
27.01     17.58     
27.06     17.36     
27.11     17.14     
27.16     16.92     
27.21     16.70     
27.26     16.48     
27.31     16.27     
27.36     16.05     
27.41     15.84     
27.46     15.63     
27.51     15.42     
27.56     15.21     
27.61     15.00     
27.66     14.79     
27.71     14.59     
27.76     14.38     
27.81     14.18     
27.86     13.98     
27.91     13.78     
27.96     13.58     
28.01     13.38     
28.06     13.19     
28.11     12.99     
28.16     12.80     
28.21     12.60     
28.26     12.41     
28.31     12.22     
28.36     12.03     
28.41     11.85     
28.46     11.66     
28.51     11.48     
28.56     11.29     
28.61     11.11     
28.66     10.93     
28.71     10.75     
28.76     10.57     
28.81     10.40     
28.86     10.22     
28.91     10.05     
28.96     9.88     
29.01     9.71     
29.06     9.54     
29.11     9.37     
29.16     9.21     
29.21     9.04     
29.26     8.88     
29.31     8.72     
29.36     8.56     
29.41     8.40     


==> OH_SD_m_6.dat <==
29.41     8.40     
30.66     4.95     
31.91     2.53     
33.16     1.07     
34.41     0.35     
35.66     0.08     
36.91     0.01     
38.16     0.00     
39.41     0.00     
40.66     0.00     
41.91     0.00     
43.16     0.00     
44.41     -0.00     
45.66     -0.00     
46.91     -0.00     
48.16     -0.00     
49.41     -0.00     
50.66     -0.00     
51.91     -0.00     


==> OptimumModDist_ORVMHD_DT2015_m_1.dat <==
1.0     128.9
2.0     3.8
3.0     0.0
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMHD_DT2015_m_2.dat <==
1.0     0.0
2.0     253.0
3.0     162.5
4.0     5.2
5.0     5.2
6.0     5.2


==> OptimumModDist_ORVMHD_DT2015_m_3.dat <==
1.0     0.0
2.0     0.0
3.0     153.7
4.0     289.1
5.0     289.1
6.0     289.1


==> OptimumModDist_ORVMHD_DT2015_m_4.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     59.2
5.0     59.2
6.0     59.2


==> OptimumModDist_ORVMHD_DT2015_m_5.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMHD_DT2015_m_6.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMHD_GoogleB4_m_1.dat <==
1.0     19.0
2.0     30.3
3.0     23.1
4.0     23.1
5.0     23.1
6.0     23.1


==> OptimumModDist_ORVMHD_GoogleB4_m_2.dat <==
1.0     0.0
2.0     7.7
3.0     10.6
4.0     10.6
5.0     10.6
6.0     10.6


==> OptimumModDist_ORVMHD_GoogleB4_m_3.dat <==
1.0     0.0
2.0     0.0
3.0     6.5
4.0     4.5
5.0     4.5
6.0     4.5


==> OptimumModDist_ORVMHD_GoogleB4_m_4.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     2.0
5.0     1.7
6.0     1.7


==> OptimumModDist_ORVMHD_GoogleB4_m_5.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.3
6.0     0.3


==> OptimumModDist_ORVMHD_GoogleB4_m_6.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMHD_NSFNET_m_1.dat <==
1.0     91.3
2.0     101.0
3.0     0.3
4.0     0.3
5.0     0.3
6.0     0.3


==> OptimumModDist_ORVMHD_NSFNET_m_2.dat <==
1.0     0.0
2.0     29.9
3.0     111.5
4.0     111.5
5.0     111.5
6.0     111.5


==> OptimumModDist_ORVMHD_NSFNET_m_3.dat <==
1.0     0.0
2.0     0.0
3.0     48.7
4.0     44.0
5.0     44.0
6.0     44.0


==> OptimumModDist_ORVMHD_NSFNET_m_4.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     4.7
5.0     4.7
6.0     4.7


==> OptimumModDist_ORVMHD_NSFNET_m_5.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMHD_NSFNET_m_6.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMSD_DT2015_m_1.dat <==
1.0     128.9
2.0     3.8
3.0     0.0
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMSD_DT2015_m_2.dat <==
1.0     0.0
2.0     253.8
3.0     5.0
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMSD_DT2015_m_3.dat <==
1.0     0.0
2.0     0.0
3.0     337.8
4.0     206.8
5.0     6.1
6.0     0.0


==> OptimumModDist_ORVMSD_DT2015_m_4.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     195.7
5.0     264.6
6.0     215.8


==> OptimumModDist_ORVMSD_DT2015_m_5.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     143.4
6.0     194.7


==> OptimumModDist_ORVMSD_DT2015_m_6.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.0
6.0     9.6


==> OptimumModDist_ORVMSD_GoogleB4_m_1.dat <==
1.0     23.1
2.0     35.4
3.0     28.6
4.0     10.8
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMSD_GoogleB4_m_2.dat <==
1.0     0.0
2.0     10.7
3.0     13.9
4.0     28.6
5.0     26.5
6.0     21.1


==> OptimumModDist_ORVMSD_GoogleB4_m_3.dat <==
1.0     0.0
2.0     0.0
3.0     8.8
4.0     3.6
5.0     19.4
6.0     22.6


==> OptimumModDist_ORVMSD_GoogleB4_m_4.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     8.9
5.0     1.8
6.0     5.2


==> OptimumModDist_ORVMSD_GoogleB4_m_5.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     9.9
6.0     3.9


==> OptimumModDist_ORVMSD_GoogleB4_m_6.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.0
6.0     8.6


==> OptimumModDist_ORVMSD_NSFNET_m_1.dat <==
1.0     92.4
2.0     12.5
3.0     0.7
4.0     0.0
5.0     0.0
6.0     0.0


==> OptimumModDist_ORVMSD_NSFNET_m_2.dat <==
1.0     0.0
2.0     133.3
3.0     137.3
4.0     91.7
5.0     3.4
6.0     0.0


==> OptimumModDist_ORVMSD_NSFNET_m_3.dat <==
1.0     0.0
2.0     0.0
3.0     60.1
4.0     85.9
5.0     129.1
6.0     81.7


==> OptimumModDist_ORVMSD_NSFNET_m_4.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     22.3
5.0     52.3
6.0     78.7


==> OptimumModDist_ORVMSD_NSFNET_m_5.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     21.1
6.0     30.8


==> OptimumModDist_ORVMSD_NSFNET_m_6.dat <==
1.0     0.0
2.0     0.0
3.0     0.0
4.0     0.0
5.0     0.0
6.0     16.7


==> OptimumR1_TROMHD_DT2015.dat <==
1.00     0.74
2.00     0.93
3.00     0.74
4.00     0.48
5.00     0.29
6.00     0.19


==> OptimumR1_TROMHD_GoogleB4.dat <==
1.00     0.50
2.00     0.19
3.00     0.10
4.00     0.05
5.00     0.03
6.00     0.02


==> OptimumR1_TROMHD_NSFNET.dat <==
1.00     0.57
2.00     0.59
3.00     0.32
4.00     0.15
5.00     0.09
6.00     0.06


==> OptimumR1_TROMSD_DT2015.dat <==
1.00     0.74
2.00     0.93
3.00     0.81
4.00     0.63
5.00     0.49
6.00     0.40


==> OptimumR1_TROMSD_GoogleB4.dat <==
1.00     0.67
2.00     0.34
3.00     0.21
4.00     0.15
5.00     0.12
6.00     0.10


==> OptimumR1_TROMSD_NSFNET.dat <==
1.00     0.57
2.00     0.65
3.00     0.46
4.00     0.33
5.00     0.27
6.00     0.22


==> OptimumR1_TRVMHD_DT2015.dat <==
1.00     0.74
2.00     0.93
3.00     0.80
4.00     0.80
5.00     0.80
6.00     0.80


==> OptimumR1_TRVMHD_GoogleB4.dat <==
1.00     0.50
2.00     0.52
3.00     0.48
4.00     0.48
5.00     0.48
6.00     0.48


==> OptimumR1_TRVMHD_NSFNET.dat <==
1.00     0.57
2.00     0.64
3.00     0.58
4.00     0.58
5.00     0.58
6.00     0.58


==> OptimumR1_TRVMSD_DT2015.dat <==
1.00     0.74
2.00     0.93
3.00     0.88
4.00     0.81
5.00     0.65
6.00     0.63


==> OptimumR1_TRVMSD_GoogleB4.dat <==
1.00     0.67
2.00     0.58
3.00     0.34
4.00     0.27
5.00     0.21
6.00     0.30


==> OptimumR1_TRVMSD_NSFNET.dat <==
1.00     0.57
2.00     0.65
3.00     0.70
4.00     0.70
5.00     0.44
6.00     0.44


==> OptimumR2_TROMHD_DT2015.dat <==
1.00     1.00
2.00     1.00
3.00     0.95
4.00     0.62
5.00     0.39
6.00     0.26


==> OptimumR2_TROMHD_GoogleB4.dat <==
1.00     1.00
2.00     0.48
3.00     0.25
4.00     0.13
5.00     0.08
6.00     0.06


==> OptimumR2_TROMHD_NSFNET.dat <==
1.00     1.00
2.00     0.88
3.00     0.48
4.00     0.27
5.00     0.16
6.00     0.11


==> OptimumR2_TROMSD_DT2015.dat <==
1.00     1.00
2.00     1.00
3.00     0.99
4.00     0.81
5.00     0.63
6.00     0.52


==> OptimumR2_TROMSD_GoogleB4.dat <==
1.00     1.00
2.00     0.68
3.00     0.42
4.00     0.31
5.00     0.25
6.00     0.21


==> OptimumR2_TROMSD_NSFNET.dat <==
1.00     1.00
2.00     0.97
3.00     0.70
4.00     0.50
5.00     0.40
6.00     0.33


==> OptimumR2_TRVMHD_DT2015.dat <==
1.00     1.00
2.00     1.00
3.00     0.97
4.00     0.93
5.00     0.93
6.00     0.93


==> OptimumR2_TRVMHD_GoogleB4.dat <==
1.00     1.00
2.00     0.78
3.00     0.67
4.00     0.67
5.00     0.67
6.00     0.67


==> OptimumR2_TRVMHD_NSFNET.dat <==
1.00     1.00
2.00     0.92
3.00     0.77
4.00     0.77
5.00     0.77
6.00     0.77


==> OptimumR2_TRVMSD_DT2015.dat <==
1.00     1.00
2.00     1.00
3.00     1.00
4.00     0.90
5.00     0.72
6.00     0.69


==> OptimumR2_TRVMSD_GoogleB4.dat <==
1.00     1.00
2.00     0.86
3.00     0.80
4.00     0.68
5.00     0.71
6.00     0.35


==> OptimumR2_TRVMSD_NSFNET.dat <==
1.00     1.00
2.00     0.97
3.00     0.88
4.00     0.88
5.00     0.51
6.00     0.51


==> OptimumR_OROMHD_DT2015.dat <==
1.00     1.00
2.00     0.99
3.00     0.80
4.00     0.52
5.00     0.33
6.00     0.22


==> OptimumR_OROMHD_GoogleB4.dat <==
1.00     0.56
2.00     0.23
3.00     0.10
4.00     0.06
5.00     0.04
6.00     0.02


==> OptimumR_OROMHD_NSFNET.dat <==
1.00     0.98
2.00     0.62
3.00     0.35
4.00     0.19
5.00     0.12
6.00     0.08


==> OptimumR_OROMSD_DT2015.dat <==
1.00     1.00
2.00     1.00
3.00     0.89
4.00     0.67
5.00     0.52
6.00     0.43


==> OptimumR_OROMSD_GoogleB4.dat <==
1.00     0.68
2.00     0.34
3.00     0.21
4.00     0.15
5.00     0.12
6.00     0.10


==> OptimumR_OROMSD_NSFNET.dat <==
1.00     0.99
2.00     0.75
3.00     0.49
4.00     0.35
5.00     0.28
6.00     0.23


==> OptimumR_ORVMHD_DT2015.dat <==
1.00     1.00
2.00     0.99
3.00     0.95
4.00     0.80
5.00     0.80
6.00     0.80


==> OptimumR_ORVMHD_GoogleB4.dat <==
1.00     0.56
2.00     0.56
3.00     0.48
4.00     0.48
5.00     0.48
6.00     0.48


==> OptimumR_ORVMHD_NSFNET.dat <==
1.00     0.98
2.00     0.94
3.00     0.57
4.00     0.57
5.00     0.57
6.00     0.57


==> OptimumR_ORVMSD_DT2015.dat <==
1.00     1.00
2.00     1.00
3.00     0.89
4.00     0.81
5.00     0.66
6.00     0.63


==> OptimumR_ORVMSD_GoogleB4.dat <==
1.00     0.68
2.00     0.68
3.00     0.61
4.00     0.44
5.00     0.34
6.00     0.30


==> OptimumR_ORVMSD_NSFNET.dat <==
1.00     0.99
2.00     0.78
3.00     0.71
4.00     0.61
5.00     0.49
6.00     0.42


==> SNR_dist_DT2015.dat <==
16.47     12.00    
16.75     6.00    
17.37     40.00    
17.72     24.00    
18.10     38.00    
18.51     76.00    
18.51     88.00    
18.97     122.00    
19.48     72.00    
20.06     154.00    
20.73     172.00    
21.52     128.00    
22.49     92.00    
23.74     178.00    
25.50     28.00    


==> SNR_dist_GoogleB4.dat <==
2.54     14.00    
2.59     6.00    
2.60     4.00    
2.73     4.00    
2.76     8.00    
2.81     14.00    
2.90     6.00    
2.98     6.00    
3.01     8.00    
3.06     2.00    
3.20     12.00    
3.24     6.00    
3.38     22.00    
4.17     2.00    
4.22     4.00    
4.28     8.00    
4.31     12.00    
4.36     10.00    
4.47     12.00    
4.69     12.00    
4.73     12.00    
4.99     2.00    
5.05     10.00    
5.11     10.00    
5.23     10.00    
5.38     10.00    
5.42     10.00    
5.46     2.00    
5.53     2.00    
5.61     4.00    
5.66     10.00    
5.73     2.00    
5.84     4.00    
5.87     2.00    
6.13     6.00    
6.21     10.00    
6.26     2.00    
6.31     2.00    
6.34     2.00    
6.42     8.00    
6.53     6.00    
6.56     8.00    
6.72     2.00    
6.84     8.00    
6.93     2.00    
6.99     10.00    
7.05     8.00    
7.18     16.00    
7.28     18.00    
7.41     4.00    
7.48     8.00    
7.54     8.00    
7.69     8.00    
7.76     8.00    
7.98     18.00    
8.06     6.00    
8.10     2.00    
8.18     6.00    
8.22     8.00    
8.34     8.00    
10.32     4.00    
10.81     6.00    
10.96     6.00    
11.19     2.00    
11.70     6.00    
12.08     6.00    
12.18     6.00    
12.83     4.00    
13.33     6.00    
13.46     12.00    
13.74     4.00    
13.89     8.00    
14.36     8.00    
15.29     6.00    
15.50     4.00    
16.75     4.00    
17.05     4.00    
18.10     4.00    
18.97     4.00    
20.73     8.00    
22.49     4.00    


==> SNR_dist_NSFNET.dat <==
8.14     2.00    
8.60     2.00    
8.74     4.00    
8.78     2.00    
8.92     2.00    
8.97     4.00    
9.07     2.00    
9.27     14.00    
9.38     8.00    
9.48     2.00    
9.54     16.00    
9.65     2.00    
9.71     8.00    
9.76     2.00    
9.76     8.00    
9.82     16.00    
9.88     16.00    
9.88     12.00    
10.00     14.00    
10.00     14.00    
10.06     20.00    
10.13     20.00    
10.19     30.00    
10.32     8.00    
10.38     42.00    
10.45     26.00    
10.52     14.00    
10.59     2.00    
10.66     8.00    
10.73     20.00    
10.81     14.00    
10.88     4.00    
10.96     26.00    
11.03     12.00    
11.11     20.00    
11.19     14.00    
11.27     14.00    
11.35     28.00    
11.44     10.00    
11.52     16.00    
11.61     4.00    
11.70     36.00    
11.89     12.00    
12.08     22.00    
12.18     10.00    
12.28     30.00    
12.49     8.00    
12.60     14.00    
12.72     24.00    
12.83     34.00    
12.95     12.00    
13.07     12.00    
13.20     26.00    
13.33     20.00    
13.60     28.00    
13.74     6.00    
13.89     18.00    
14.20     30.00    
14.36     20.00    
14.53     10.00    
14.71     10.00    
14.90     26.00    
15.29     10.00    
15.50     8.00    
15.50     4.00    
15.73     20.00    
15.96     20.00    
16.47     10.00    
16.75     12.00    
17.05     12.00    
17.37     30.00    
17.37     8.00    
17.72     2.00    
18.10     16.00    
19.48     8.00    
20.06     16.00    
21.52     8.00    


==> Throughputs_CRCMHDSevenPercentQPSK_DT2015.dat <==
1.00     120.58


==> Throughputs_CRCMHDSevenPercentQPSK_GoogleB4.dat <==
1.00     0.00


==> Throughputs_CRCMHDSevenPercentQPSK_NSFNET.dat <==
1.00     87.09


==> Throughputs_CRCMHD_DT2015.dat <==
1.00     431.11
2.00     431.11
3.00     431.11
4.00     431.11
5.00     431.11
6.00     431.11


==> Throughputs_CRCMHD_GoogleB4.dat <==
1.00     64.28
2.00     64.28
3.00     64.28
4.00     64.28
5.00     64.28
6.00     64.28


==> Throughputs_CRCMHD_NSFNET.dat <==
1.00     217.11
2.00     217.11
3.00     217.11
4.00     217.11
5.00     217.11
6.00     217.11


==> Throughputs_CRCMSDSevenPercentQPSK_DT2015.dat <==
1.00     120.68


==> Throughputs_CRCMSDSevenPercentQPSK_GoogleB4.dat <==
1.00     0.00


==> Throughputs_CRCMSDSevenPercentQPSK_NSFNET.dat <==
1.00     87.16


==> Throughputs_CRCMSD_DT2015.dat <==
1.00     488.51
2.00     488.51
3.00     488.51
4.00     488.51
5.00     488.51
6.00     488.51


==> Throughputs_CRCMSD_GoogleB4.dat <==
1.00     81.27
2.00     81.27
3.00     81.27
4.00     81.27
5.00     81.27
6.00     81.27


==> Throughputs_CRCMSD_NSFNET.dat <==
1.00     254.75
2.00     254.75
3.00     254.75
4.00     254.75
5.00     254.75
6.00     254.75


==> Throughputs_Capacity_DT2015.dat <==
1.00     524.24
2.00     524.24
3.00     524.24
4.00     524.24
5.00     524.24
6.00     524.24


==> Throughputs_Capacity_GoogleB4.dat <==
1.00     87.65
2.00     87.65
3.00     87.65
4.00     87.65
5.00     87.65
6.00     87.65


==> Throughputs_Capacity_NSFNET.dat <==
1.00     278.26
2.00     278.26
3.00     278.26
4.00     278.26
5.00     278.26
6.00     278.26


==> Throughputs_OROMHD_DT2015.dat <==
1.00     128.89
2.00     256.76
3.00     309.26
4.00     269.41
5.00     211.59
6.00     167.99


==> Throughputs_OROMHD_GoogleB4.dat <==
1.00     18.99
2.00     15.75
3.00     10.34
4.00     7.43
5.00     5.91
6.00     4.87


==> Throughputs_OROMHD_NSFNET.dat <==
1.00     91.32
2.00     116.29
3.00     97.29
4.00     70.08
5.00     54.05
6.00     44.73


==> Throughputs_OROMSD_DT2015.dat <==
1.00     128.89
2.00     257.54
3.00     342.79
4.00     346.41
5.00     334.68
6.00     331.13


==> Throughputs_OROMSD_GoogleB4.dat <==
1.00     23.07
2.00     23.04
3.00     21.46
4.00     21.02
5.00     20.91
6.00     20.88


==> Throughputs_OROMSD_NSFNET.dat <==
1.00     92.44
2.00     139.23
3.00     137.30
4.00     131.68
5.00     130.20
6.00     129.83


==> Throughputs_ORVMHD_DT2015.dat <==
1.00     128.89
2.00     256.76
3.00     316.19
4.00     353.44
5.00     353.44
6.00     353.44


==> Throughputs_ORVMHD_GoogleB4.dat <==
1.00     18.99
2.00     37.98
3.00     40.13
4.00     40.13
5.00     40.13
6.00     40.13


==> Throughputs_ORVMHD_NSFNET.dat <==
1.00     91.32
2.00     130.97
3.00     160.46
4.00     160.46
5.00     160.46
6.00     160.46


==> Throughputs_ORVMSD_DT2015.dat <==
1.00     128.89
2.00     257.54
3.00     342.79
4.00     402.45
5.00     414.01
6.00     420.07


==> Throughputs_ORVMSD_GoogleB4.dat <==
1.00     23.07
2.00     46.13
3.00     51.29
4.00     51.96
5.00     57.61
6.00     61.38


==> Throughputs_ORVMSD_NSFNET.dat <==
1.00     92.44
2.00     145.88
3.00     198.19
4.00     199.86
5.00     205.95
6.00     207.89


==> Throughputs_TROMHD_DT2015.dat <==
1.00     129.02
2.00     258.05
3.00     368.88
4.00     318.51
5.00     251.58
6.00     198.18


==> Throughputs_TROMHD_GoogleB4.dat <==
1.00     33.66
2.00     32.10
3.00     24.94
4.00     17.71
5.00     13.85
6.00     11.36


==> Throughputs_TROMHD_NSFNET.dat <==
1.00     93.09
2.00     164.10
3.00     135.02
4.00     100.26
5.00     76.41
6.00     62.62


==> Throughputs_TROMSD_DT2015.dat <==
1.00     129.02
2.00     258.05
3.00     382.80
4.00     417.39
5.00     406.52
6.00     399.64


==> Throughputs_TROMSD_GoogleB4.dat <==
1.00     33.76
2.00     46.09
3.00     42.92
4.00     42.04
5.00     41.82
6.00     41.77


==> Throughputs_TROMSD_NSFNET.dat <==
1.00     93.09
2.00     180.99
3.00     194.66
4.00     187.08
5.00     185.13
6.00     184.64


==> Throughputs_TRVMHD_DT2015.dat <==
1.00     129.02
2.00     258.05
3.00     375.54
4.00     395.06
5.00     395.06
6.00     395.06


==> Throughputs_TRVMHD_GoogleB4.dat <==
1.00     33.66
2.00     52.51
3.00     56.18
4.00     56.18
5.00     56.18
6.00     56.18


==> Throughputs_TRVMHD_NSFNET.dat <==
1.00     93.09
2.00     171.09
3.00     188.19
4.00     188.19
5.00     188.19
6.00     188.19


==> Throughputs_TRVMSD_DT2015.dat <==
1.00     129.02
2.00     258.05
3.00     386.68
4.00     445.03
5.00     450.93
6.00     453.25


==> Throughputs_TRVMSD_GoogleB4.dat <==
1.00     33.76
2.00     58.44
3.00     67.75
4.00     69.20
5.00     71.45
6.00     71.68


==> Throughputs_TRVMSD_NSFNET.dat <==
1.00     93.09
2.00     180.99
3.00     229.50
4.00     229.50
5.00     230.06
6.00     230.06

